Precise calibration of the dependence of surface brightness-colour relations on colour and class for late-type stars

Surface brightness-colour relations (SBCRs) are used to derive the stellar angular diameters from photometric observations. They have various astrophysical applications, such as the distance determination of eclipsing binaries or the determination of exoplanet parameters. However, strong discrepancies between the SBCRs still exist in the literature, in particular for early and late-type stars. We aim to calibrate new SBCRs as a function of the spectral type and the luminosity class of the stars. Our goal is also to apply homogeneous criteria to the selection of the reference stars and in view of compiling an exhaustive and up-to-date list of interferometric late-type targets. We implemented criteria to select measurements in the JMMC Measured Diameters Catalog (JMDC). We then applied additional criteria on the photometric measurements used to build the SBCRs, together with stellar characteristics diagnostics. We built SBCRs for F5/K7-II/III, F5/K7-IV/V, M-II/III and M-V stars, with respective RMS of $\sigma_{F_{V}} = 0.0022$ mag, $\sigma_{F_{V}} = 0.0044$ mag, $\sigma_{F_{V}} = 0.0046$ mag, and $\sigma_{F_{V}} = 0.0038$ mag. This results in a precision on the angular diameter of 1.0\%, 2.0\%, 2.1\%, and 1.7\%, respectively. These relations cover a large $V-K$ colour range of magnitude, from 1 to 7.5. Our work demonstrates that SBCRs are significantly dependent on the spectral type and the luminosity class of the star. Through a new set of interferometric measurements, we demonstrate the critical importance of the selection criteria proposed for the calibration of SBCR. Finally, using the Gaia photometry for our samples, we obtained (G-K) SBCRs with a precision on the angular diameter between 1.1\% and 2.4\%.

==> Calibrating surface brightness-colour relations for the PLATO space mission/aa-package(1)/readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> Calibrating surface brightness-colour relations for the PLATO space mission/readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> Calibrating surface brightness-colour relations for the PLATO space mission/table.txt <==
\longtab{
\begin{landscape}
\begin{longtable}{cccccccccccccc}
\caption{\label{kstars} Sample stars with absolute magnitude}\\
\hline\hline
Name	&	$\theta_{\mathrm{LD}}$ 	&	$\sigma_{\theta_{\mathrm{LD}}}$	&	Band	&	Source	&	Sp. Type	&	$V$	&	$\sigma_V$	&	$K$ 	&	$\sigma_K$	&	$A_{\lambda_{V}}$	&	$K$ ref.	&	Notes	&	\\
	&	[mas]	&	 [mas]	&		&		&		&	 [mag]	&	 [mag]	&	 [mag]	&	 [mag]	&	 [mag]	&		&		&	\\
\hline
\endfirsthead
\caption{continued.}\\
\hline\hline
Name	&	$\theta_{\mathrm{LD}}$ 	&	$\sigma_{\theta_{\mathrm{LD}}}$	&	Band	&	Source	&	Sp. Type	&	$V$	&	$\sigma_V$ 	&	$K$ &	$\sigma_K$	&	$A_{\lambda_{V}}$	&	$K$ ref.	&	Notes	&	\\
	&	[mas]	&	 [mas]	&		&		&		&	 [mag]	&	 [mag]	&	 [mag]	&	 [mag]	&	 [mag]	&		&		&	\\
\hline
\endhead
\hline
\endfoot
%%
HD100407 	&	 2.394 	&	 0.029 	&	 K 	&	 2005A$\&$A...436..253T 	&	 G7IIIb 	&	3.535	&	0.002	&	1.470	&	0.252	&	0.0031	&	2M	&	M	&	\\
HD10142 	&	 0.964 	&	 0.0060 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.933	&	0.003	&	 3.557	&	0.010	&	0.0031	&	La	&		&	\\
HD102328 	&	 1.606 	&	 0.0060 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2.5IIIbCN1 	&	5.250	&	0.002	&	2.631	&	0.282	&	0.0124	&	2M	&	Ref	&	\\
HD103605 	&	 1.098 	&	 0.0090 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K1III 	&	5.827	&	0.002	&	3.102	&	0.298	&	0.0248	&	2M	&	Ref	&	\\
HD10380 	&	 2.81 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3III 	&	4.435	&	0.003	&	1.356	&	0.307	&	0.031	&	2M	&	Ref	&	\\
HD104985 	&	 1.032 	&	 0.022 	&	 2.15 	&	 2008ApJ...680..728B 	&	 G8.5IIIb 	&	5.785	&	0.003	&	3.273	&	0.303	&	0.0217	&	2M	&	SubC	&	\\
HD106574 	&	 1.498 	&	 0.027 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	5.721	&	0.003	&	2.779	&	0.277	&	0.0403	&	2M	&	Ref	&	\\
HD108381 	&	 2.179 	&	 0.057 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1IIIFe0.5 	&	4.339	&	0.003	&	1.809	&	0.250	&	0.0031	&	2M	&	LvisBand	&	\\
HD11092 	&	 2.797 	&	 0.019 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K4Ib-IIa 	&	6.548	&	0.004	&	1.784	&	0.239	&	1.2679	&	2M	&	LumC	&	\\
HD113049 	&	 0.971 	&	 0.021 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K0III 	&	5.993	&	0.004	&	3.658	&	0.312	&	0.0403	&	2M	&	Ref	&	\\
HD113226 	&	 3.17 	&	 0.02 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8III-IIIb 	&	2.836	&	0.002	&	 0.786	&	0.010	&	0.0031	&	La	&	Ref	&	\\
HD113226 	&	 3.283 	&	 0.033 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8III-IIIb 	&	2.836	&	0.002	&	 0.786	&	0.010	&	0.0031	&	La	&		&	\\
HD113226 	&	 3.318 	&	 0.013 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G8III-IIIb 	&	2.836	&	0.002	&	 0.786	&	0.010	&	0.0031	&	La	&	LvisBand	&	\\
HD113996 	&	 3.09 	&	 0.019 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K5-III 	&	4.782	&	0.002	&	 1.2	&	0.09	&	0.0155	&	Du	&	LvisBand	&	\\
HD11977	&	1.528	&	0.013	&	H	&	2018A$\&$A...616A..68G	&	G5III	&	4.684	&	0.002	&	2.486	&	0.01	&	0.0062	&	2M	&		&	\\
HD120477 	&	 4.691 	&	 0.022 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K5.5III 	&	4.041	&	0.004	&	 0.34	&	0.02	&	0.0124	&	Du	&	LvisBand	&	\\
HD120477 	&	 4.72 	&	 0.04 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K5.5III 	&	4.041	&	0.004	&	 0.34	&	0.02	&	0.0124	&	Du	&		&	\\
HD12438 	&	 1.091 	&	 0.016 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.348	&	0.004	&	 3.176	&	0.010	&	0.0031	&	La	&		&	\\
HD124897 	&	 20.95 	&	 0.2 	&	 2.2 	&	 1986A$\&$A...166..204D 	&	 K1.5IIIFe-0.5 	&	3.479	&	0.298	&	-2.911	&	0.170	&	0	&	2M	&	M	&	\\
HD124897 	&	 21.373 	&	 0.247 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K1.5IIIFe-0.5 	&	3.479	&	0.298	&	-2.911	&	0.170	&	0	&	2M	&	M	&	\\
HD124897 	&	 21.6 	&	 1.2 	&	 2.2 	&	 1983ApJ...268..309D 	&	 K1.5IIIFe-0.5 	&	3.479	&	0.298	&	-2.911	&	0.170	&	0	&	2M	&	M	&	\\
HD127665 	&	 3.901 	&	 0.0080 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3-III 	&	3.571	&	0.002	&	 0.6	&	0.03	&	0.0124	&	Du	&		&	\\
HD12929 	&	 6.792 	&	 0.043 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 6.827 	&	 0.068 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 6.85 	&	 0.9 	&	 800nm 	&	 1991AJ....101.2207M 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 6.88 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 7.6 	&	 0.9 	&	 550nm 	&	 1983A$\&$A...120..263F 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 8.7 	&	 0.5 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD131873 	&	 10.301 	&	 0.103 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K4-III 	&	2.063	&	0.003	&	-1.286	&	0.203	&	0.0031	&	2M	&	SubC	&	\\
HD131873 	&	 8.9 	&	 1.0 	&	 550nm 	&	 1983A$\&$A...120..263F 	&	 K4-III 	&	2.063	&	0.003	&	-1.286	&	0.203	&	0.0031	&	2M	&	SubC	&	\\
HD133124 	&	 3.055 	&	 0.077 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K4III 	&	4.790	&	0.002	&	1.23	&	0.010	&	0.062	&	Du	&		&	\\
HD133208 	&	 2.477 	&	 0.065 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8IIIaFe-0.5 	&	3.476	&	0.002	&	1.223	&	0.165	&	0.0248	&	2M	&	M	&	\\
HD133208 	&	 2.484 	&	 0.0080 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G8IIIaFe-0.5 	&	3.476	&	0.002	&	1.223	&	0.165	&	0.0248	&	2M	&	LvisBand	&	\\
HD13468 	&	 0.886 	&	 0.01 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.932	&	0.004	&	 3.666	&	0.010	&	0.0186	&	La	&		&	\\
HD135722 	&	 2.74 	&	 0.02 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8IIIFe-1 	&	3.466	&	0.002	&	 1.19	&	0.01	&	0.0093	&	Du	&	Ref	&	\\
HD135722 	&	 2.764 	&	 0.03 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8IIIFe-1 	&	3.466	&	0.002	&	 1.19	&	0.01	&	0.0093	&	Du	&		&	\\
HD1367 	&	 0.754 	&	 0.013 	&	 H 	&	 2016A$\&$A...586A..94L 	&	 K0III 	&	6.177	&	0.004	&	4.224	&	0.263	&	0.0155	&	2M	&	hK	&	\\
HD136726	&	2.149	&	0.023	&	550..850nm	&	2018AJ....155...30B	&	K4III	&	5.013	&	0.003	&	1.92	&	0.05	&	0.0341	&	2M	&		&	\\
HD13686 	&	 1.581 	&	 0.063 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2.5Ib-II 	&	7.030	&	0.004	&	2.709	&	0.335	&	1.891	&	2M	&	LumC	&	\\
HD137443 	&	 1.69 	&	 0.03 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K4III 	&	5.716	&	0.003	&	2.782	&	0.261	&	0.0372	&	2M	&	Ref	&	\\
HD137759 	&	 3.559 	&	 0.011 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2III 	&	3.298	&	0.002	&	0.671	&	0.200	&	0.0093	&	2M	&	LvisBand	&	\\
HD138265 	&	 2.062 	&	 0.037 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K5III 	&	5.907	&	0.004	&	1.587	&	0.238	&	0.0496	&	2M	&	Ref	&	\\
HD13982 	&	 1.169 	&	 0.032 	&	 K' 	&	 2016AJ....152...66B 	&	 K3III 	&	5.745	&	0.003	&	2.884	&	0.319	&	0.0465	&	2M	&	hK	&	\\
HD140573 	&	 4.77 	&	 0.013 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIbCN1 	&	2.624	&	0.003	&	0.150	&	0.298	&	0.0031	&	2M	&	M	&	\\
HD140573 	&	 4.807 	&	 0.035 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K2IIIbCN1 	&	2.624	&	0.003	&	0.150	&	0.298	&	0.0031	&	2M	&	M	&	\\
HD140573 	&	 4.846 	&	 0.048 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K2IIIbCN1 	&	2.624	&	0.003	&	0.150	&	0.298	&	0.0031	&	2M	&	M	&	\\
HD143107 	&	 2.997 	&	 0.128 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIab 	&	4.131	&	0.002	&	1.348	&	0.187	&	0.031	&	2M	&	LvisBand	&	\\
HD148387 	&	 3.355 	&	 0.077 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 G8-IIIab 	&	2.723	&	0.002	&	0.578	&	0.208	&	0.0062	&	2M	&	M	&	\\
HD148387 	&	 3.47 	&	 0.01 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G8-IIIab 	&	2.723	&	0.002	&	0.578	&	0.208	&	0.0093	&	2M	&	M	&	\\
HD148387 	&	 3.722 	&	 0.071 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8-IIIab 	&	2.723	&	0.002	&	0.578	&	0.208	&	0.0062	&	2M	&	M	&	\\
HD150010 	&	 1.024 	&	 0.028 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	6.285	&	0.004	&	3.177	&	0.384	&	0.0403	&	2M	&	Ref	&	\\
HD150798 	&	 9.24 	&	 0.0020 	&	 2.3 	&	 2013MNRAS.434..437C 	&	 K2III_Ba1 	&	1.911	&	0.002	&	-1.175	&	0.225	&	0.0372	&	2M	&	M	&	\\
HD150997 	&	 2.42 	&	 0.07 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G7IIIFe-1 	&	3.476	&	0.002	&	1.332	&	0.219	&	0.0124	&	2M	&	M	&	\\
HD150997 	&	 2.493 	&	 0.018 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G7IIIFe-1 	&	3.476	&	0.002	&	1.332	&	0.219	&	0.0124	&	2M	&	M	&	\\
HD150997 	&	 2.624 	&	 0.034 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G7IIIFe-1 	&	3.476	&	0.002	&	1.332	&	0.219	&	0.0124	&	2M	&	M	&	\\
HD1522 	&	 3.31 	&	 0.062 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1+IIICN0.5 	&	3.546	&	0.002	&	1.024	&	0.266	&	0.0062	&	2M	&	M	&	\\
HD15220 	&	 1.185 	&	 0.016 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	5.881	&	0.003	&	3.180	&	0.261	&	0.0031	&	2M	&	NVisC	&	\\
HD15248 	&	 0.949 	&	 0.019 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.984	&	0.003	&	 3.533	&	0.010	&	0.0124	&	La	&		&	\\
HD152786 	&	 7.09 	&	 0.0012 	&	 2.3 	&	 2013MNRAS.434..437C 	&	 K3III 	&	3.108	&	0.004	&	-0.633	&	0.231	&	0.0744	&	2M	&	Act	&	\\
HD152812 	&	 1.44 	&	 0.0030 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	5.980	&	0.004	&	2.565	&	0.345	&	0.062	&	2M	&	M	&	\\
HD153210 	&	 3.608 	&	 0.041 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K2III 	&	3.187	&	0.002	&	 0.68	&	0.004	&	0.0031	&	T	&		&	\\
HD156283 	&	 6.01 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K3II 	&	3.144	&	0.002	&	-0.023	&	0.159	&	0.0527	&	2M	&	SubC	&	\\
HD156283 	&	 5.2 	&	 0.02 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3II 	&	3.144	&	0.002	&	-0.023	&	0.159	&	0.0527	&	2M	&	SubC	&	\\
HD156283 	&	 5.159 	&	 0.011 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3II 	&	3.144	&	0.002	&	-0.023	&	0.159	&	0.0527	&	2M	&	SubC	&	\\
HD156283 	&	 5.275 	&	 0.067 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3II 	&	3.144	&	0.002	&	-0.023	&	0.159	&	0.0527	&	2M	&	SubC	&	\\
HD157681 	&	 1.908 	&	 0.013 	&	 K' 	&	 2016AJ....152...66B 	&	 K4III 	&	5.683	&	0.004	&	2.040	&	0.252	&	0.0682	&	2M	&	Bad + NVisC	&	\\
HD157999 	&	 3.41 	&	 0.9 	&	 K 	&	 2017A$\&$A...597A...9W 	&	 K2II 	&	4.324	&	0.003	&	1.093	&	0.200	&	0.6696	&	2M	&	Bad	&	\\
HD157999 	&	 3.35 	&	 0.9 	&	 K 	&	 2017A$\&$A...597A...9W 	&	 K2II 	&	4.324	&	0.003	&	1.093	&	0.200	&	0.6696	&	2M	&	Bad	&	\\
HD158899 	&	 4.6 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K3.5III 	&	4.392	&	0.002	&	1.286	&	0.222	&	0.0527	&	2M	&	Ref	&	\\
HD159181 	&	 3.225 	&	 0.053 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G2Ib-IIa 	&	2.789	&	0.002	&	0.755	&	0.222	&	0.062	&	2M	&	LumC	&	\\
HD160290 	&	 1.515 	&	 0.01 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K1III 	&	5.353	&	0.003	&	2.875	&	0.286	&	0.0651	&	2M	&	Ref	&	\\
HD161096 	&	 4.498 	&	 0.032 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K2IIICN0.5 	&	2.759	&	0.002	&	 0.219	&	0.010	&	0.0031	&	La	&		&	\\
HD161096 	&	 4.511 	&	 0.011 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIICN0.5 	&	2.759	&	0.002	&	 0.219	&	0.010	&	0.0031	&	La	&	LvisBand	&	\\
HD161178 	&	 0.944 	&	 0.04 	&	 H 	&	 2016A$\&$A...586A..94L 	&	 G9III 	&	5.869	&	0.004	&	3.657	&	0.236	&	0.0341	&	2M	&	Bad	&	\\
HD16161 	&	 5.89 	&	 0.05 	&	 H 	&	 2017A$\&$A...601A...3W 	&	 G8III 	&	4.868	&	0.002	&	2.914	&	0.263	&	0.0248	&	2M	&	M	&	\\
HD163770 	&	 3.17 	&	 0.032 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K1IIaCN2 	&	3.839	&	0.002	&	1.06	&	0.04	&	0.0806	&	T	&	LvisBand	&	\\
HD163770 	&	 3.150 	&	 0.0030 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K1IIaCN2 	&	3.839	&	0.002	&	1.06	&	0.04	&	0.0806	&	T	&		&	\\
HD163917 	&	 2.789 	&	 0.0050 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9IIIa 	&	3.315	&	0.003	&	1.225	&	0.305	&	0.0031	&	2M	&	LvisBand	&	\\
HD164058	&	9.86	&	0.128	&	800nm	&	2003AJ....126.2502M	&	K5III	&	2.230	&	0.003	&	-1.30	&	0.04	&	0.0273	&	T	&		&	\\
HD1671 	&	 0.6 	&	 0.0060 	&	 H 	&	 2016A$\&$A...586A..94L 	&	 F5III 	&	5.153	&	0.003	&	4.068	&	0.035	&	0.0062	&	2M	&	LumC	&	\\
HD16815 	&	 2.248 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0IIIb 	&	4.112	&	0.002	&	 1.706	&	0.010	&	0	&	La	&		&	\\
HD168723 	&	 3.062 	&	 0.048 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K0III-IV 	&	3.240	&	0.003	&	1.049	&	0.316	&	0	&	2M	&	M+LumC	&	\\
HD169414 	&	 2.946 	&	 0.024 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIab 	&	3.842	&	0.002	&	1.310	&	0.181	&	0.0062	&	2M	&	M	&	\\
HD17092 	&	 0.601 	&	 0.039 	&	 K' 	&	 2009ApJ...701..154B 	&	 K2III 	&	7.729	&	0.008	&	4.807	&	0.016	&	0.1984	&	2M	&	SubC	&	\\
HD17361 	&	 1.88 	&	 0.1 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0.5IIIb 	&	4.513	&	0.002	&	2.098	&	0.277	&	0.0031	&	2M	&	Ref	&	\\
HD17506 	&	 5.381 	&	 0.055 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3-Ib-IIa 	&	3.759	&	0.004	&	0.162	&	0.170	&	0.4061	&	2M	&	M+LumC	&	\\
HD175823 	&	 0.988 	&	 0.022 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K5III: 	&	6.229	&	0.004	&	3.573	&	0.319	&	0.0527	&	2M	&	Ref	&	\\
HD176408 	&	 1.125 	&	 0.022 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K1III 	&	5.664	&	0.003	&	2.996	&	0.270	&	0.0372	&	2M	&	Ref	&	\\
HD17652 	&	 1.835 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G9IIIb 	&	4.453	&	0.002	&	2.098	&	0.228	&	0.0031	&	2M	&	M	&	\\
HD176678 	&	 2.463 	&	 0.012 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1III 	&	4.015	&	0.002	&	 1.51	&	0.010	&	0.0031	&	Du	&		&	\\
HD176704 	&	 1.317 	&	 0.012 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	5.627	&	0.004	&	2.874	&	0.261	&	0.0093	&	2M	&	M	&	\\
HD17709 	&	 3.907 	&	 0.021 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K5.5III 	&	4.551	&	0.004	&	 0.72	&	0.07	&	0.0496	&	Du	&	LvisBand	&	\\
HD17709 	&	 4.056 	&	 0.041 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K5.5III 	&	4.551	&	0.004	&	 0.72	&	0.07	&	0.0496	&	Du	&		&	\\
HD177873 	&	 1.958 	&	 0.029 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	4.571	&	0.003	&	2.065	&	0.254	&	0.0155	&	2M	&	M	&	\\
HD17824 	&	 1.391 	&	 0.015 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	4.767	&	0.002	&	 2.668	&	0.010	&	0.0031	&	La	&		&	\\
HD180610 	&	 1.63 	&	 0.028 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2III 	&	4.997	&	0.002	&	2.144	&	0.250	&	0.0155	&	2M	&	LvisBand	&	\\
HD180711 	&	 3.254 	&	 0.053 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G9III 	&	3.069	&	0.002	&	0.883	&	0.197	&	0.0062	&	2M	&	M	&	\\
HD180711 	&	 3.8 	&	 0.3 	&	 550nm 	&	 1983A$\&$A...120..263F 	&	 G9III 	&	3.069	&	0.002	&	0.883	&	0.197	&	0.0062	&	2M	&	M	&	\\
HD180809 	&	 2.373 	&	 0.0080 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K0II 	&	4.335	&	0.002	&	1.514	&	0.216	&	0.0775	&	2M	&	M	&	\\
HD180809 	&	 2.23 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0II 	&	4.335	&	0.002	&	1.514	&	0.216	&	0.0775	&	2M	&	M	&	\\
HD181276 	&	 2.07 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G9III 	&	3.789	&	0.002	&	1.756	&	0.186	&	0.0093	&	2M	&	Ref	&	\\
HD181276 	&	 2.143 	&	 0.0080 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9III 	&	3.789	&	0.002	&	1.756	&	0.186	&	0.0093	&	2M	&	LvisBand	&	\\
HD181475 	&	 2.692	&	 0.047 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K7IIa 	&	6.951	&	0.008	&	 1.816	&	0.010	&	1.3764	&	Du	&		&	\\
HD183589 	&	 2.799	&	 0.013 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K5III 	&	6.084	&	0.004	&	1.636	&	0.236	&	0.6355	&	2M	&	M	&	\\
HD183589 	&	 3.04 	&	 0.5 	&	 K 	&	 2015A$\&$A...575A..50A 	&	 K5III 	&	6.084	&	0.004	&	1.636	&	0.236	&	0.6355	&	2M	&	M	&	\\
HD183912 	&	 4.834 	&	 0.048 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3II 	&	3.073	&	0.001	&	0.393	&	0.214	&	0	&	2M	&	M	&	\\
HD184293 	&	 1.548 	&	 0.022 	&	 K' 	&	 2016AJ....152...66B 	&	 K1III 	&	 5.538	&	0.003	&	2.59	&	0.06	&	0.0341	&	T	&		&	\\
HD185351 	&	 1.12 	&	 0.016 	&	 1.67 	&	 2014ApJ...794...15J 	&	 G8.5IIIbFe-0.5 	&	5.169	&	0.002	&	2.999	&	0.331	&	0.0093	&	2M	&	hK	&	\\
HD185351 	&	 1.133 	&	 0.0090 	&	 0.6-0.8 	&	 2014ApJ...794...15J 	&	 G8.5IIIbFe-0.5 	&	5.169	&	0.002	&	2.999	&	0.331	&	0.0093	&	2M	&	hK	&	\\
HD185758 	&	 1.337 	&	 0.021 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G1II 	&	4.381	&	0.002	&	2.615	&	0.286	&	0.0372	&	2M	&	NVisC	&	\\
HD185958 	&	 1.764 	&	 0.012 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G8IIIaCN0.5 	&	 4.375	&	0.002	&	 2.13	&	0.011	&	0.0434	&	T	&		&	\\
HD185958 	&	 4.4 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 G8IIIaCN0.5 	&	 4.375	&	0.002	&	 2.13	&	0.011	&	0.0434	&	T	&	Ref	&	\\
HD186791 	&	 7.08 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3II 	&	2.710	&	0.002	&	-0.720	&	0.244	&	0.2573	&	2M	&	M	&	\\
HD186791 	&	 7.271 	&	 0.073 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3II 	&	2.710	&	0.002	&	-0.720	&	0.244	&	0.2573	&	2M	&	M	&	\\
HD186791 	&	 7.056 	&	 0.08 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3II 	&	2.710	&	0.002	&	-0.720	&	0.244	&	0.2573	&	2M	&	M	&	\\
HD186815 	&	 0.731 	&	 0.02 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	6.282	&	0.004	&	4.316	&	0.252	&	0.0248	&	2M	&	Ref	&	\\
HD18784 	&	 1.036 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G9.5III: 	&	5.743	&	0.004	&	 3.353	&	0.010	&	0.0062	&	La	&		&	\\
HD188310 	&	 1.658 	&	 0.025 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9.5IIIb 	&	4.710	&	0.002	&	2.171	&	0.219	&	0.0062	&	2M	&	M	&	\\
HD188310 	&	 1.726 	&	 0.0080 	&	 K' 	&	 2009ApJ...701..154B 	&	 G9.5IIIb 	&	4.710	&	0.002	&	2.171	&	0.219	&	0.0062	&	2M	&	M	&	\\
HD188887 	&	 1.595 	&	 0.011 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2IVCNII 	&	5.323	&	0.003	&	2.614	&	0.273	&	0.0155	&	2M	&	LumC	&	\\
HD189276 	&	 2.95 	&	 0.01 	&	 K 	&	 2017A$\&$A...600L...2C 	&	 K4.5IIIa 	&	4.969	&	0.004	&	0.718	&	0.222	&	0.0589	&	2M	&	M	&	\\
HD191584 	&	 1.024 	&	 0.022 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	6.197	&	0.004	&	3.700	&	0.233	&	0.0186	&	2M	&	Bad + NVisC	&	\\
HD192781 	&	 1.859 	&	 0.0020 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K5III 	&	5.801	&	0.004	&	2.128	&	0.246	&	0.0403	&	2M	&	Ref	&	\\
HD193092 	&	 2.741 	&	 0.018 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3IIIaFe-1 	&	5.250	&	0.003	&	1.559	&	0.277	&	0.1798	&	2M	&	M	&	\\
HD193217 	&	 1.822	&	 0.104 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K4+II-III 	&	6.288	&	0.004	&	2.533	&	0.252	&	0.2883	&	2M	&	Ref	&	\\
HD195820 	&	 0.863 	&	 0.04 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K0III 	&	6.205	&	0.003	&	3.898	&	0.219	&	0.0248	&	2M	&	Ref	&	\\
HD196819 	&	 1.208 	&	 0.108 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2.5IIb 	&	7.539	&	0.008	&	3.252	&	0.321	&	0.7254	&	2M	&	Bad + NVisC	&	\\
HD19787 	&	 1.87 	&	 0.12 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G9.5IIIb 	&	4.339	&	0.003	&	2.168	&	0.247	&	0.0031	&	2M	&	Ref	&	\\
HD19787 	&	 5.2 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 G9.5IIIb 	&	4.339	&	0.003	&	2.168	&	0.247	&	0.0031	&	2M	&	Ref	&	\\
HD197989 	&	 4.61 	&	 0.02 	&	 K 	&	 2017A$\&$A...600L...2C 	&	 K0III 	&	2.479	&	0.002	&	-0.007	&	0.203	&	0.0031	&	2M	&	M	&	\\
HD197989 	&	 4.612 	&	 0.046 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K0III 	&	2.479	&	0.002	&	-0.007	&	0.203	&	0.0031	&	2M	&	M	&	\\
HD199098 	&	 1.045 	&	 0.114 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K0II 	&	5.459	&	0.003	&	3.003	&	0.293	&	0.1023	&	2M	&	Bad + NVisC	&	\\
HD199665 	&	 1.111 	&	 0.027 	&	 K' 	&	 2009ApJ...701..154B 	&	 G6III 	&	5.510	&	0.003	&	3.365	&	0.203	&	0.0186	&	2M	&	SubC	&	\\
HD200205 	&	 2.032 	&	 0.043 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K4III 	&	5.532	&	0.003	&	2.147	&	0.231	&	0.0558	&	2M	&	Ref	&	\\
HD20123 	&	 1.618 	&	 0.137 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G5Ib-IIa 	&	5.046	&	0.003	&	2.342	&	0.250	&	0.4805	&	2M	&	LumC	&	\\
HD204381 	&	 1.524 	&	 0.017 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G7IIIbFe-1 	&	4.500	&	0.003	&	 2.46	&	0.09	&	0.0031	&	Du	&		&	\\
HD205435 	&	 1.82 	&	 0.09 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8IIIFe-0.5 	&	3.986	&	0.002	&	1.901	&	0.317	&	0.0093	&	2M	&	Ref	&	\\
HD20644 	&	 3.674 	&	 0.025 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3IIIaBa0.5 	&	4.459	&	0.004	&	0.876	&	0.172	&	0.2418	&	2M	&	LvisBand	&	\\
HD206778 	&	 7.459 	&	 0.251 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K2Ib-II 	&	2.368	&	0.004	&	-0.860	&	0.219	&	0.0837	&	2M	&	LumC	&	\\
HD206952 	&	 1.819 	&	 0.015 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K0.5III 	&	4.532	&	0.002	&	1.722	&	0.203	&	0.0124	&	2M	&	LvisBand	&	\\
HD207119 	&	 2.315 	&	 0.018 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3IIBa0.5 	&	6.402	&	0.004	&	1.766	&	0.217	&	1.0633	&	2M	&	Bad + NVisC	&	\\
HD207991 	&	 1.191 	&	 0.026 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K4-III 	&	6.868	&	0.007	&	2.923	&	0.270	&	0.1798	&	2M	&	Ref	&	\\
HD210702 	&	 0.831 	&	 0.011 	&	 R 	&	 2018MNRAS.477.4403W 	&	 K0III 	&	5.927	&	0.003	&	3.983	&	0.293	&	0.0093	&	2M	&	SubC	&	\\
HD210702 	&	 0.875 	&	 0.017 	&	 K' 	&	 2009ApJ...701..154B 	&	 K0III 	&	5.927	&	0.003	&	3.983	&	0.293	&	0.0093	&	2M	&	SubC	&	\\
HD211388 	&	 3.371 	&	 0.049 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3-II-III 	&	4.119	&	0.004	&	 0.94	&	0.03	&	0.1116	&	Du	&		&	\\
HD212496 	&	 1.92 	&	 0.01 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G9IIIbCa1 	&	4.426	&	0.002	&	1.879	&	0.217	&	0.0124	&	2M	&	M	&	\\
HD212496 	&	 1.957 	&	 0.037 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9IIIbCa1 	&	4.426	&	0.002	&	1.879	&	0.217	&	0.0124	&	2M	&	M	&	\\
HD213179 	&	 1.447 	&	 0.037 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2II 	&	5.769	&	0.004	&	2.982	&	0.247	&	0.1271	&	2M	&	Bad + NVisC	&	\\
HD21465 	&	 1.884 	&	 0.127 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K4III 	&	7.084	&	0.010	&	1.983	&	0.217	&	1.0261	&	2M	&	Ref	&	\\
HD214868 	&	 2.63 	&	 0.05 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K2.5III 	&	4.499	&	0.001	&	 1.46	&	0.03	&	0.0868	&	Du	&		&	\\
HD214868 	&	 2.731 	&	 0.02 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2.5III 	&	4.499	&	0.001	&	 1.46	&	0.03	&	0.0868	&	Du	&	Ref	&	\\
HD215665 	&	 2.26 	&	 0.1 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8IIIaCN0.5 	&	3.950	&	0.002	&	 1.65	&	0.09	&	0.0496	&	Du	&		&	\\
HD215665 	&	 2.387 	&	 0.048 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8IIIaCN0.5 	&	3.950	&	0.002	&	 1.65	&	0.09	&	0.0496	&	Du	&	LvisBand	&	\\
HD215665 	&	 4.8 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 G8IIIaCN0.5 	&	3.950	&	0.002	&	 1.65	&	0.09	&	0.0496	&	Du	&	Ref	&	\\
HD216131 	&	 2.496 	&	 0.04 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8+III 	&	3.502	&	0.002	&	 1.37	&	0.03	&	0.0062	&	Du	&		&	\\
HD216131 	&	 2.5 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8+III 	&	3.502	&	0.002	&	 1.37	&	0.03	&	0.0062	&	Du	&		&	\\
HD216174 	&	 1.598 	&	 0.012 	&	 K' 	&	 2016AJ....152...66B 	&	 K1III 	&	5.432	&	0.003	&	2.625	&	0.307	&	0.0589	&	2M	&	Bad	&	\\
HD217673 	&	 1.118 	&	 0.053 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K1.5II 	&	6.212	&	0.004	&	2.338	&	0.236	&	0.4619	&	2M	&	Bad + NVisC	&	\\
HD218029 	&	 1.862 	&	 0.044 	&	 K' 	&	 2016AJ....152...66B 	&	 K3III 	&	5.225	&	0.004	&	2.325	&	0.252	&	0.0341	&	2M	&	Bad	&	\\
HD219449 	&	 2.22 	&	 0.031 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1-IIIFe-0.5 	&	4.234	&	0.003	&	 1.746	&	0.010	&	0.0031	&	La	&		&	\\
HD219615 	&	 2.34 	&	 0.04 	&	 K 	&	 2015A$\&$A...573A.138B 	&	 G9III:Fe-2 	&	3.696	&	0.008	&	1.393	&	0.254	&	0.0031	&	2M	&	Fit Pb	&	\\
HD219615 	&	 2.482 	&	 0.012 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9III:Fe-2 	&	3.696	&	0.008	&	1.393	&	0.254	&	0.0031	&	2M	&	LvisBand	&	\\
HD219784 	&	 2.117 	&	 0.025 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	4.403	&	0.003	&	1.718	&	0.241	&	0.0031	&	2M	&	M	&	\\
HD220369 	&	 2.189 	&	 0.03 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3II 	&	5.534	&	0.004	&	1.588	&	0.202	&	0.6696	&	2M	&	Bad + NVisC	&	\\
HD220572 	&	 1.092 	&	 0.013 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.592	&	0.002	&	 3.224	&	0.010	&	0.0093	&	La	&		&	\\
HD221345 	&	 1.336 	&	 0.0080 	&	 K' 	&	 2009ApJ...701..154B 	&	 G8III 	&	5.225	&	0.004	&	2.331	&	0.239	&	0.0248	&	2M	&	SubC	&	\\
HD221345 	&	 1.489 	&	 0.029 	&	 H 	&	 2016A$\&$A...586A..94L 	&	 G8III 	&	5.225	&	0.004	&	2.331	&	0.239	&	0.0248	&	2M	&	SubC	&	\\
HD22135 	&	 1.532 	&	 0.159 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K5III 	&	 7.23	&	0.008	&	 2.89	&	0.11	&	0.8215	&	T	&		&	\\
HD223173 	&	 2.325 	&	 0.029 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3-IIb 	&	5.526	&	0.003	&	1.815	&	0.222	&	0.5797	&	2M	&	Bad + NVisC	&	\\
HD23319 	&	 1.982 	&	 0.053 	&	 K 	&	 2012A$\&$A...539A..58C 	&	 K1.5IIIbCN0.5 	&	4.584	&	0.002	&	1.967	&	0.284	&	0	&	2M	&	M	&	\\
HD23319 	&	 2.033 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1.5IIIbCN0.5 	&	4.584	&	0.002	&	1.967	&	0.284	&	0	&	2M	&	M	&	\\
HD223332 	&	 1.153 	&	 0.022 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K5II 	&	7.020	&	0.008	&	3.584	&	0.312	&	0.3286	&	2M	&	Bad + NVisC	&	\\
HD23526 	&	 0.915 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G9III 	&	5.914	&	0.004	&	 3.634	&	0.010	&	0.0217	&	La	&		&	\\
HD23940 	&	 1.093 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G6III 	&	5.520	&	0.002	&	 3.229	&	0.010	&	0.0031	&	La	&		&	\\
HD25604 	&	 1.69 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0III-IIIb 	&	4.342	&	0.003	&	2.032	&	0.244	&	0.0031	&	2M	&	M	&	\\
HD26464 	&	 1.089 	&	 0.012 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.679	&	0.004	&	3.480	&	0.222	&	0.0031	&	2M	&	M	&	\\
HD27256 	&	 2.618 	&	 0.077 	&	 K 	&	 2012A$\&$A...539A..58C 	&	 G8IIIa: 	&	3.331	&	0.002	&	1.439	&	0.312	&	0.0031	&	2M	&	M	&	\\
HD2774 	&	 1.303 	&	 0.023 	&	 K' 	&	 2016AJ....152...66B 	&	 K2III 	&	5.594	&	0.002	&	2.996	&	0.275	&	0.0403	&	2M	&	Bad	&	\\
HD29139 	&	 12.21 	&	 0.196 	&	 800nm 	&	 1991AJ....101.2207M 	&	 K5+III 	&	0.944	&	0.009	&	-3.043	&	0.140	&	0	&	2M	&	M	&	\\
HD29139 	&	 20.21 	&	 0.29 	&	 2.2 	&	 1987A$\&$A...188..114D 	&	 K5+III 	&	0.944	&	0.009	&	-3.043	&	0.140	&	0	&	2M	&	M	&	\\
HD29139 	&	 20.7 	&	 0.4 	&	 2.2 	&	 1983ApJ...268..309D 	&	 K5+III 	&	0.944	&	0.009	&	-3.043	&	0.140	&	0	&	2M	&	M	&	\\
HD29139 	&	 21.099 	&	 0.211 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K5+III 	&	0.944	&	0.009	&	-3.043	&	0.140	&	0	&	2M	&	M	&	\\
HD30504 	&	 2.803 	&	 0.013 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3+III 	&	4.873	&	0.003	&	1.307	&	0.192	&	0.1302	&	2M	&	Ref	&	\\
HD30814 	&	 1.31 	&	 0.01 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.026	&	0.002	&	 2.791	&	0.010	&	0.0031	&	La	&		&	\\
HD31398 	&	 7.5 	&	 0.075 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3II-III 	&	2.677	&	0.003	&	-0.843	&	0.158	&	0.3069	&	2M	&	M	&	\\
HD3147 	&	 2.010 	&	 0.037 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2Ib-II 	&	6.955	&	0.007	&	2.233	&	0.296	&	1.7546	&	2M	&	LumC	&	\\
HD31579 	&	 1.593 	&	 0.0080 	&	 K' 	&	 2016AJ....152...66B 	&	 K3III 	&	6.089	&	0.004	&	2.516	&	0.239	&	0.248	&	2M	&	Bad	&	\\
HD31767 	&	 2.781 	&	 0.056 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K2-IIb 	&	4.461	&	0.003	&	 1.41	&	0.05	&	0.0868	&	T	&	Bad + NVisC	&	\\
HD31767 	&	 2.663 	&	 0.053 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2-IIb 	&	4.461	&	0.003	&	 1.41	&	0.05	&	0.0868	&	T	&	Bad + NVisC	&	\\
HD32518 	&	 0.851 	&	 0.022 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K1III 	&	6.423	&	0.004	&	3.911	&	0.035	&	0.0186	&	2M	&	Ref	&	\\
HD3489 	&	 1.415 	&	 0.057 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3Ib-II 	&	6.777	&	0.004	&	2.947	&	0.331	&	1.7701	&	2M	&	LumC	&	\\
HD35369 	&	 2.012 	&	 0.016 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8+III 	&	4.131	&	0.003	&	2.066	&	0.280	&	0.0031	&	2M	&	M	&	\\
HD3546 	&	 1.77 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G7IIIFe-3CH1 	&	 4.38 	&	0.003	&	2.20	&	0.04	&	0.0062	&	T	&	 	&	\\
HD3546 	&	 3.7 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 G7IIIFe-3CH1 	&	 4.38 	&	0.003	&	2.20	&	0.04	&	0.0062	&	T	&	Ref	&	\\
HD360 	&	 0.906 	&	 0.015 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1II 	&	5.980	&	0.004	&	 3.653	&	0.010	&	0.0093	&	La	&		&	\\
HD36848 	&	 1.386 	&	 0.098 	&	 K 	&	 2012A$\&$A...539A..58C 	&	 K2/3III 	&	 5.448	&	0.002	&	 2.804	&	0.010	&	0	&	Du	&		&	\\
HD36874 	&	 1.118 	&	 0.011 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.754	&	0.003	&	 3.242	&	0.010	&	0.0031	&	La	&		&	\\
HD3712 	&	 5.4 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3712 	&	 5.4 	&	 0.6 	&	 550nm 	&	 1981A$\&$A...103...28B 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3712 	&	 5.6 	&	 0.05 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3712 	&	 5.608 	&	 0.056 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3712 	&	 5.64 	&	 0.053 	&	 800nm 	&	 1991AJ....101.2207M 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3750 	&	 1.003 	&	 0.02 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1IIICNII 	&	5.994	&	0.004	&	 3.485	&	0.010	&	0.0062	&	La	&		&	\\
HD38247 	&	 1.125 	&	 0.429 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G7Ib-II 	&	6.636	&	0.008	&	2.986	&	0.246	&	0.651	&	2M	&	LumC	&	\\
HD39523 	&	 1.939 	&	 0.016 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	4.493	&	0.002	&	 2.036	&	0.010	&	0.0031	&	La	&		&	\\
HD39640 	&	 1.251 	&	 0.017 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.157	&	0.003	&	 2.921	&	0.010	&	0.0031	&	La	&		&	\\
HD39910 	&	 1.09 	&	 0.0080 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.861	&	0.004	&	 3.315	&	0.010	&	0.0031	&	La	&		&	\\
HD40020 	&	 1.012 	&	 0.023 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	5.880	&	0.004	&	 3.419	&	0.010	&	0.0062	&	La	&		&	\\
HD4128 	&	 5.51 	&	 0.0025 	&	 2.3 	&	 2013MNRAS.434..437C 	&	 G9.5IIICH-1 	&	2.036	&	0.004	&	-0.273	&	0.370	&	0	&	2M	&	Bad + NVisC	&	\\
HD4211 	&	 1.1 	&	 0.011 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.899	&	0.004	&	 3.295	&	0.010	&	0.0031	&	La	&		&	\\
HD43232 	&	 3.097 	&	 0.034 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1III: 	&	3.973	&	0.003	&	1.087	&	0.246	&	0.0124	&	2M	&	M	&	\\
HD43899 	&	 1.264 	&	 0.017 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	5.528	&	0.003	&	2.956	&	0.238	&	0.0031	&	2M	&	M	&	\\
HD44033 	&	 2.453	&	 0.026 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K5III 	&	 5.673 	&	0.007	&	 1.76	&	0.04	&	0.0279	&	T	&	LumC	&	\\
HD45415 	&	 1.08 	&	 0.061 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.543	&	0.004	&	3.201	&	0.296	&	0.0031	&	2M	&	M	&	\\
HD46116 	&	 1.145 	&	 0.031 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.372	&	0.004	&	 3.103	&	0.010	&	0.0062	&	La	&		&	\\
HD53629 	&	 1.065 	&	 0.024 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2IIICNIab/b 	&	6.074	&	0.002	&	3.592	&	0.230	&	0.0062	&	2M	&	LumC	&	\\
HD5395 	&	 1.63 	&	 0.1 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8.5IIIbFe-0.5 	&	4.622	&	0.002	&	2.467	&	0.280	&	0.0093	&	2M	&	M	&	\\
HD54131 	&	 1.061 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.479	&	0.003	&	2.801	&	0.326	&	0.0062	&	2M	&	M	&	\\
HD56160 	&	 1.411 	&	 0.012 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K5III 	&	5.579	&	0.002	&	2.865	&	0.277	&	0.0031	&	2M	&	M	&	\\
HD5722 	&	 0.995 	&	 0.019 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.611	&	0.004	&	 3.381	&	0.010	&	0.0062	&	La	&		&	\\
HD59686 	&	 1.106 	&	 0.011 	&	 2.15 	&	 2008ApJ...680..728B 	&	 K2III 	&	5.439	&	0.003	&	2.921	&	0.300	&	0.0062	&	2M	&	SubC	&	\\
HD60060 	&	 0.948 	&	 0.01 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.864	&	0.004	&	 3.545	&	0.010	&	0.0062	&	La	&		&	\\
HD60294 	&	 1.044 	&	 0.01 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	5.929	&	0.004	&	3.548	&	0.222	&	0.0093	&	2M	&	Ref	&	\\
HD60341 	&	 1.19 	&	 0.022 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.625	&	0.004	&	 3.126	&	0.010	&	0.0031	&	La	&		&	\\
HD62412 	&	 0.95 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.624	&	0.002	&	3.542	&	0.209	&	0.0031	&	2M	&	M	&	\\
HD62713 	&	 1.446 	&	 0.012 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.118	&	0.003	&	 2.654	&	0.010	&	0.0031	&	La	&		&	\\
HD6497 	&	 0.731 	&	 0.044 	&	 K' 	&	 2016AJ....152...66B 	&	 K2III-IV 	&	6.403	&	0.003	&	3.881	&	0.342	&	0.0248	&	2M	&	LumC	&	\\
HD66141 	&	 2.747 	&	 0.039 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIbFe-0.5: 	&	4.383	&	0.004	&	1.447	&	0.307	&	0.0031	&	2M	&	M	&	\\
HD68312 	&	 1.02 	&	 0.023 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G7III-IIIb 	&	5.342	&	0.004	&	3.154	&	0.256	&	0.0062	&	2M	&	M	&	\\
HD69267 	&	 5.03 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K4IIIBa0.5: 	&	3.523	&	0.004	&	 0.14	&	0.02	&	0.0093	&	Du	&		&	\\
HD69267 	&	 5.167 	&	 0.035 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K4IIIBa0.5: 	&	3.523	&	0.004	&	 0.14	&	0.02	&	0.0093	&	Du	&	LvisBand	&	\\
HD69267 	&	 5.238 	&	 0.069 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K4IIIBa0.5: 	&	3.523	&	0.004	&	 0.14	&	0.02	&	0.0093	&	Du	&	SubC	&	\\
HD70272 	&	 4.228 	&	 0.024 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K4+III 	&	4.244	&	0.004	&	 0.55	&	0.03	&	0.0155	&	Du	&		&	\\
HD70272 	&	 5.9 	&	 0.3 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K4+III 	&	4.244	&	0.004	&	 0.55	&	0.03	&	0.0155	&	Du	&	Ref	&	\\
HD7087 	&	 1.69 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8.5III 	&	4.655	&	0.003	&	2.480	&	0.252	&	0.0341	&	2M	&	Ref	&	\\
HD74622 	&	 1.02 	&	 0.015 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	6.244	&	0.004	&	3.545	&	0.186	&	0.0093	&	2M	&	Bad + NVisC	&	\\
HD75916 	&	 1.013 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	6.107	&	0.004	&	3.621	&	0.197	&	0.0062	&	2M	&	M	&	\\
HD76294 	&	 3.196 	&	 0.017 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G8.5III 	&	3.112	&	0.003	&	 0.89	&	0.04	&	0.0031	&	T	&		&	\\
HD77912 	&	 1.525 	&	 0.013 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G7IIa 	&	4.552	&	0.002	&	2.400	&	0.282	&	0.031	&	2M	&	Bad + NVisC	&	\\
HD80493 	&	 7.538 	&	 0.075 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K6III 	&	3.131	&	0.004	&	 -0.64	&	0.03	&	0.0062	&	Du	&		&	\\
HD81797 	&	 9.36 	&	 0.0060 	&	 2.3 	&	 2013MNRAS.434..437C 	&	 K3IIIa 	&	1.988	&	0.004	&	-1.126	&	0.208	&	0.0031	&	2M	&	M	&	\\
HD81797 	&	 9.727 	&	 0.097 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3IIIa 	&	1.988	&	0.004	&	-1.126	&	0.208	&	0.0031	&	2M	&	M	&	\\
HD82308 	&	 4.143 	&	 0.025 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K4.5III 	&	4.304	&	0.004	&	 0.62	&	0.09	&	0.0155	&	Du	&		&	\\
HD83618 	&	 3.462 	&	 0.033 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2.5III 	&	3.898	&	0.002	&	 0.9	&	0.09	&	0.0062	&	Du	&		&	\\
HD84441 	&	 2.643 	&	 0.015 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G1IIIa 	&	 2.963	&	0.003	&	 1.15	&	0.04	&	0.0124	&	T	&		&	\\
HD84441 	&	 2.575 	&	 0.078 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G1IIIa 	&	 2.963	&	0.003	&	 1.15	&	0.04	&	0.0124	&	T	&	LvisBand	&	\\
HD84441 	&	 2.587 	&	 0.025 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G1IIIa 	&	 2.963	&	0.003	&	 1.15	&	0.04	&	0.0124	&	T	&	LvisBand	&	\\
HD8512 	&	 2.764 	&	 0.016 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K0IIIb 	&	3.608	&	0.002	&	1.289	&	0.300	&	0	&	2M	&	M	&	\\
HD85503 	&	 2.887 	&	 0.016 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIbCN1Ca1 	&	3.874	&	0.002	&	 1.22	&	0.09	&	0.0031	&	Du	&		&	\\
HD8651 	&	 1.228 	&	 0.013 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.415	&	0.002	&	 3.019	&	0.010	&	0.0031	&	La	&		&	\\
HD8701 	&	 1.488 	&	 0.064 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2.5II 	&	6.987	&	0.004	&	2.688	&	0.239	&	0.4216	&	2M	&	Bad + NVisC	&	\\
HD87837 	&	 3.33 	&	 0.04 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3.5IIIbFe-1: 	&	4.369	&	0.004	&	 1.04	&	0.010	&	0.0124	&	Du	&		&	\\
HD9362 	&	 2.301 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8.5IIIb 	&	3.937	&	0.002	&	 1.638	&	0.010	&	0.0031	&	La	&		&	\\
HD9408 	&	 1.64 	&	 0.09 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G9IIIb 	&	4.681	&	0.002	&	 2.33	&	0.08	&	0.0062	&	T	&		&	\\
HD94264 	&	 2.462 	&	 0.054 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K0+III-IV 	&	3.788	&	0.002	&	1.529	&	0.09	&	0.0031	&	2M	&	LumC	&	\\
HD94264 	&	 2.54 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0+III-IV 	&	3.788	&	0.002	&	1.529	&	0.09	&	0.0031	&	2M	&	LumC	&	\\
HD94264 	&	 2.626 	&	 0.0090 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K0+III-IV 	&	3.788	&	0.002	&	1.529	&	0.09	&	0.0031	&	2M	&	LumC	&	\\
HD96833 	&	 4.12 	&	 0.041 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K1III 	&	2.992	&	0.002	&	0.39	&	0.04	&	0.0062	&	T	&		&	\\
HD96833 	&	 4.131 	&	 0.0070 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1III 	&	2.992	&	0.003	&	0.39	&	0.04	&	0.0062	&	T	&		&	\\
HD98262 	&	 4.561 	&	 0.016 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3-III: 	&	3.492	&	0.002	&	 0.31	&	0.09	&	0.0062	&	Du	&		&	\\
HD98262 	&	 4.759 	&	 0.048 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3-III: 	&	3.492	&	0.002	&	 0.31	&	0.09	&	0.0062	&	Du	&	LvisBand	&	\\
HD9900 	&	 1.618 	&	 0.107 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K0II_CN+2 	&	5.540	&	0.004	&	2.391	&	0.233	&	0.3844	&	2M	&	Bad + NVisC	&	\\
HD9927 	&	 3.649 	&	 0.0070 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3-IIICN0.5 	&	3.584	&	0.002	&	 0.74	&	0.03	&	0.0031	&	Du	&		&	\\
HD9927 	&	 3.76 	&	 0.06 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3-IIICN0.5 	&	3.584	&	0.002	&	 0.74	&	0.03	&	0.0031	&	Du	&	Ref	&	\\
HD9927 	&	 4.9 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K3-IIICN0.5 	&	3.584	&	0.002	&	 0.74	&	0.03	&	0.0031	&	Du	&	Ref	&	\\
HD99998 	&	 3.21 	&	 0.02 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3+IIIFe-0.5 	&	4.758	&	0.004	&	 1.16	&	0.010	&	0.0372	&	Du	&		&	\\
HR4518 	&	 3.23 	&	 0.01 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0.5IIIb: 	&	4.758	&	0.004	&	 1.16	&	0.05	&	0.0093	&	Du	&	Ref	&	\\
\end{longtable}
\end{landscape}
}

==> aa-package(1)/readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> table.txt <==
\longtab{
\begin{landscape}
\begin{longtable}{cccccccccccccc}
\caption{\label{kstars} Sample stars with absolute magnitude}\\
\hline\hline
Name	&	$\theta_{\mathrm{LD}}$ 	&	$\sigma_{\theta_{\mathrm{LD}}}$	&	Band	&	Source	&	Sp. Type	&	$V$	&	$\sigma_V$	&	$K$ 	&	$\sigma_K$	&	$A_{\lambda_{V}}$	&	$K$ ref.	&	Notes	&	\\
	&	[mas]	&	 [mas]	&		&		&		&	 [mag]	&	 [mag]	&	 [mag]	&	 [mag]	&	 [mag]	&		&		&	\\
\hline
\endfirsthead
\caption{continued.}\\
\hline\hline
Name	&	$\theta_{\mathrm{LD}}$ 	&	$\sigma_{\theta_{\mathrm{LD}}}$	&	Band	&	Source	&	Sp. Type	&	$V$	&	$\sigma_V$ 	&	$K$ &	$\sigma_K$	&	$A_{\lambda_{V}}$	&	$K$ ref.	&	Notes	&	\\
	&	[mas]	&	 [mas]	&		&		&		&	 [mag]	&	 [mag]	&	 [mag]	&	 [mag]	&	 [mag]	&		&		&	\\
\hline
\endhead
\hline
\endfoot
%%
HD100407 	&	 2.394 	&	 0.029 	&	 K 	&	 2005A$\&$A...436..253T 	&	 G7IIIb 	&	3.535	&	0.002	&	1.470	&	0.252	&	0.0031	&	2M	&	M	&	\\
HD10142 	&	 0.964 	&	 0.0060 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.933	&	0.003	&	 3.557	&	0.010	&	0.0031	&	La	&		&	\\
HD102328 	&	 1.606 	&	 0.0060 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2.5IIIbCN1 	&	5.250	&	0.002	&	2.631	&	0.282	&	0.0124	&	2M	&	Ref	&	\\
HD103605 	&	 1.098 	&	 0.0090 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K1III 	&	5.827	&	0.002	&	3.102	&	0.298	&	0.0248	&	2M	&	Ref	&	\\
HD10380 	&	 2.81 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3III 	&	4.435	&	0.003	&	1.356	&	0.307	&	0.031	&	2M	&	Ref	&	\\
HD104985 	&	 1.032 	&	 0.022 	&	 2.15 	&	 2008ApJ...680..728B 	&	 G8.5IIIb 	&	5.785	&	0.003	&	3.273	&	0.303	&	0.0217	&	2M	&	SubC	&	\\
HD106574 	&	 1.498 	&	 0.027 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	5.721	&	0.003	&	2.779	&	0.277	&	0.0403	&	2M	&	Ref	&	\\
HD108381 	&	 2.179 	&	 0.057 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1IIIFe0.5 	&	4.339	&	0.003	&	1.809	&	0.250	&	0.0031	&	2M	&	LvisBand	&	\\
HD11092 	&	 2.797 	&	 0.019 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K4Ib-IIa 	&	6.548	&	0.004	&	1.784	&	0.239	&	1.2679	&	2M	&	LumC	&	\\
HD113049 	&	 0.971 	&	 0.021 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K0III 	&	5.993	&	0.004	&	3.658	&	0.312	&	0.0403	&	2M	&	Ref	&	\\
HD113226 	&	 3.17 	&	 0.02 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8III-IIIb 	&	2.836	&	0.002	&	 0.786	&	0.010	&	0.0031	&	La	&	Ref	&	\\
HD113226 	&	 3.283 	&	 0.033 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8III-IIIb 	&	2.836	&	0.002	&	 0.786	&	0.010	&	0.0031	&	La	&		&	\\
HD113226 	&	 3.318 	&	 0.013 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G8III-IIIb 	&	2.836	&	0.002	&	 0.786	&	0.010	&	0.0031	&	La	&	LvisBand	&	\\
HD113996 	&	 3.09 	&	 0.019 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K5-III 	&	4.782	&	0.002	&	 1.2	&	0.09	&	0.0155	&	Du	&	LvisBand	&	\\
HD11977	&	1.528	&	0.013	&	H	&	2018A$\&$A...616A..68G	&	G5III	&	4.684	&	0.002	&	2.486	&	0.01	&	0.0062	&	2M	&		&	\\
HD120477 	&	 4.691 	&	 0.022 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K5.5III 	&	4.041	&	0.004	&	 0.34	&	0.02	&	0.0124	&	Du	&	LvisBand	&	\\
HD120477 	&	 4.72 	&	 0.04 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K5.5III 	&	4.041	&	0.004	&	 0.34	&	0.02	&	0.0124	&	Du	&		&	\\
HD12438 	&	 1.091 	&	 0.016 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.348	&	0.004	&	 3.176	&	0.010	&	0.0031	&	La	&		&	\\
HD124897 	&	 20.95 	&	 0.2 	&	 2.2 	&	 1986A$\&$A...166..204D 	&	 K1.5IIIFe-0.5 	&	3.479	&	0.298	&	-2.911	&	0.170	&	0	&	2M	&	M	&	\\
HD124897 	&	 21.373 	&	 0.247 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K1.5IIIFe-0.5 	&	3.479	&	0.298	&	-2.911	&	0.170	&	0	&	2M	&	M	&	\\
HD124897 	&	 21.6 	&	 1.2 	&	 2.2 	&	 1983ApJ...268..309D 	&	 K1.5IIIFe-0.5 	&	3.479	&	0.298	&	-2.911	&	0.170	&	0	&	2M	&	M	&	\\
HD127665 	&	 3.901 	&	 0.0080 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3-III 	&	3.571	&	0.002	&	 0.6	&	0.03	&	0.0124	&	Du	&		&	\\
HD12929 	&	 6.792 	&	 0.043 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 6.827 	&	 0.068 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 6.85 	&	 0.9 	&	 800nm 	&	 1991AJ....101.2207M 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 6.88 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 7.6 	&	 0.9 	&	 550nm 	&	 1983A$\&$A...120..263F 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD12929 	&	 8.7 	&	 0.5 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K2-IIIbCa-1 	&	2.010	&	0.004	&	-0.782	&	0.175	&	0	&	2M	&	SubC	&	\\
HD131873 	&	 10.301 	&	 0.103 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K4-III 	&	2.063	&	0.003	&	-1.286	&	0.203	&	0.0031	&	2M	&	SubC	&	\\
HD131873 	&	 8.9 	&	 1.0 	&	 550nm 	&	 1983A$\&$A...120..263F 	&	 K4-III 	&	2.063	&	0.003	&	-1.286	&	0.203	&	0.0031	&	2M	&	SubC	&	\\
HD133124 	&	 3.055 	&	 0.077 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K4III 	&	4.790	&	0.002	&	1.23	&	0.010	&	0.062	&	Du	&		&	\\
HD133208 	&	 2.477 	&	 0.065 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8IIIaFe-0.5 	&	3.476	&	0.002	&	1.223	&	0.165	&	0.0248	&	2M	&	M	&	\\
HD133208 	&	 2.484 	&	 0.0080 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G8IIIaFe-0.5 	&	3.476	&	0.002	&	1.223	&	0.165	&	0.0248	&	2M	&	LvisBand	&	\\
HD13468 	&	 0.886 	&	 0.01 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.932	&	0.004	&	 3.666	&	0.010	&	0.0186	&	La	&		&	\\
HD135722 	&	 2.74 	&	 0.02 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8IIIFe-1 	&	3.466	&	0.002	&	 1.19	&	0.01	&	0.0093	&	Du	&	Ref	&	\\
HD135722 	&	 2.764 	&	 0.03 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8IIIFe-1 	&	3.466	&	0.002	&	 1.19	&	0.01	&	0.0093	&	Du	&		&	\\
HD1367 	&	 0.754 	&	 0.013 	&	 H 	&	 2016A$\&$A...586A..94L 	&	 K0III 	&	6.177	&	0.004	&	4.224	&	0.263	&	0.0155	&	2M	&	hK	&	\\
HD136726	&	2.149	&	0.023	&	550..850nm	&	2018AJ....155...30B	&	K4III	&	5.013	&	0.003	&	1.92	&	0.05	&	0.0341	&	2M	&		&	\\
HD13686 	&	 1.581 	&	 0.063 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2.5Ib-II 	&	7.030	&	0.004	&	2.709	&	0.335	&	1.891	&	2M	&	LumC	&	\\
HD137443 	&	 1.69 	&	 0.03 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K4III 	&	5.716	&	0.003	&	2.782	&	0.261	&	0.0372	&	2M	&	Ref	&	\\
HD137759 	&	 3.559 	&	 0.011 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2III 	&	3.298	&	0.002	&	0.671	&	0.200	&	0.0093	&	2M	&	LvisBand	&	\\
HD138265 	&	 2.062 	&	 0.037 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K5III 	&	5.907	&	0.004	&	1.587	&	0.238	&	0.0496	&	2M	&	Ref	&	\\
HD13982 	&	 1.169 	&	 0.032 	&	 K' 	&	 2016AJ....152...66B 	&	 K3III 	&	5.745	&	0.003	&	2.884	&	0.319	&	0.0465	&	2M	&	hK	&	\\
HD140573 	&	 4.77 	&	 0.013 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIbCN1 	&	2.624	&	0.003	&	0.150	&	0.298	&	0.0031	&	2M	&	M	&	\\
HD140573 	&	 4.807 	&	 0.035 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K2IIIbCN1 	&	2.624	&	0.003	&	0.150	&	0.298	&	0.0031	&	2M	&	M	&	\\
HD140573 	&	 4.846 	&	 0.048 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K2IIIbCN1 	&	2.624	&	0.003	&	0.150	&	0.298	&	0.0031	&	2M	&	M	&	\\
HD143107 	&	 2.997 	&	 0.128 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIab 	&	4.131	&	0.002	&	1.348	&	0.187	&	0.031	&	2M	&	LvisBand	&	\\
HD148387 	&	 3.355 	&	 0.077 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 G8-IIIab 	&	2.723	&	0.002	&	0.578	&	0.208	&	0.0062	&	2M	&	M	&	\\
HD148387 	&	 3.47 	&	 0.01 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G8-IIIab 	&	2.723	&	0.002	&	0.578	&	0.208	&	0.0093	&	2M	&	M	&	\\
HD148387 	&	 3.722 	&	 0.071 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8-IIIab 	&	2.723	&	0.002	&	0.578	&	0.208	&	0.0062	&	2M	&	M	&	\\
HD150010 	&	 1.024 	&	 0.028 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	6.285	&	0.004	&	3.177	&	0.384	&	0.0403	&	2M	&	Ref	&	\\
HD150798 	&	 9.24 	&	 0.0020 	&	 2.3 	&	 2013MNRAS.434..437C 	&	 K2III_Ba1 	&	1.911	&	0.002	&	-1.175	&	0.225	&	0.0372	&	2M	&	M	&	\\
HD150997 	&	 2.42 	&	 0.07 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G7IIIFe-1 	&	3.476	&	0.002	&	1.332	&	0.219	&	0.0124	&	2M	&	M	&	\\
HD150997 	&	 2.493 	&	 0.018 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G7IIIFe-1 	&	3.476	&	0.002	&	1.332	&	0.219	&	0.0124	&	2M	&	M	&	\\
HD150997 	&	 2.624 	&	 0.034 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G7IIIFe-1 	&	3.476	&	0.002	&	1.332	&	0.219	&	0.0124	&	2M	&	M	&	\\
HD1522 	&	 3.31 	&	 0.062 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1+IIICN0.5 	&	3.546	&	0.002	&	1.024	&	0.266	&	0.0062	&	2M	&	M	&	\\
HD15220 	&	 1.185 	&	 0.016 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	5.881	&	0.003	&	3.180	&	0.261	&	0.0031	&	2M	&	NVisC	&	\\
HD15248 	&	 0.949 	&	 0.019 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.984	&	0.003	&	 3.533	&	0.010	&	0.0124	&	La	&		&	\\
HD152786 	&	 7.09 	&	 0.0012 	&	 2.3 	&	 2013MNRAS.434..437C 	&	 K3III 	&	3.108	&	0.004	&	-0.633	&	0.231	&	0.0744	&	2M	&	Act	&	\\
HD152812 	&	 1.44 	&	 0.0030 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	5.980	&	0.004	&	2.565	&	0.345	&	0.062	&	2M	&	M	&	\\
HD153210 	&	 3.608 	&	 0.041 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K2III 	&	3.187	&	0.002	&	 0.68	&	0.004	&	0.0031	&	T	&		&	\\
HD156283 	&	 6.01 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K3II 	&	3.144	&	0.002	&	-0.023	&	0.159	&	0.0527	&	2M	&	SubC	&	\\
HD156283 	&	 5.2 	&	 0.02 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3II 	&	3.144	&	0.002	&	-0.023	&	0.159	&	0.0527	&	2M	&	SubC	&	\\
HD156283 	&	 5.159 	&	 0.011 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3II 	&	3.144	&	0.002	&	-0.023	&	0.159	&	0.0527	&	2M	&	SubC	&	\\
HD156283 	&	 5.275 	&	 0.067 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3II 	&	3.144	&	0.002	&	-0.023	&	0.159	&	0.0527	&	2M	&	SubC	&	\\
HD157681 	&	 1.908 	&	 0.013 	&	 K' 	&	 2016AJ....152...66B 	&	 K4III 	&	5.683	&	0.004	&	2.040	&	0.252	&	0.0682	&	2M	&	Bad + NVisC	&	\\
HD157999 	&	 3.41 	&	 0.9 	&	 K 	&	 2017A$\&$A...597A...9W 	&	 K2II 	&	4.324	&	0.003	&	1.093	&	0.200	&	0.6696	&	2M	&	Bad	&	\\
HD157999 	&	 3.35 	&	 0.9 	&	 K 	&	 2017A$\&$A...597A...9W 	&	 K2II 	&	4.324	&	0.003	&	1.093	&	0.200	&	0.6696	&	2M	&	Bad	&	\\
HD158899 	&	 4.6 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K3.5III 	&	4.392	&	0.002	&	1.286	&	0.222	&	0.0527	&	2M	&	Ref	&	\\
HD159181 	&	 3.225 	&	 0.053 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G2Ib-IIa 	&	2.789	&	0.002	&	0.755	&	0.222	&	0.062	&	2M	&	LumC	&	\\
HD160290 	&	 1.515 	&	 0.01 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K1III 	&	5.353	&	0.003	&	2.875	&	0.286	&	0.0651	&	2M	&	Ref	&	\\
HD161096 	&	 4.498 	&	 0.032 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K2IIICN0.5 	&	2.759	&	0.002	&	 0.219	&	0.010	&	0.0031	&	La	&		&	\\
HD161096 	&	 4.511 	&	 0.011 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIICN0.5 	&	2.759	&	0.002	&	 0.219	&	0.010	&	0.0031	&	La	&	LvisBand	&	\\
HD161178 	&	 0.944 	&	 0.04 	&	 H 	&	 2016A$\&$A...586A..94L 	&	 G9III 	&	5.869	&	0.004	&	3.657	&	0.236	&	0.0341	&	2M	&	Bad	&	\\
HD16161 	&	 5.89 	&	 0.05 	&	 H 	&	 2017A$\&$A...601A...3W 	&	 G8III 	&	4.868	&	0.002	&	2.914	&	0.263	&	0.0248	&	2M	&	M	&	\\
HD163770 	&	 3.17 	&	 0.032 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K1IIaCN2 	&	3.839	&	0.002	&	1.06	&	0.04	&	0.0806	&	T	&	LvisBand	&	\\
HD163770 	&	 3.150 	&	 0.0030 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K1IIaCN2 	&	3.839	&	0.002	&	1.06	&	0.04	&	0.0806	&	T	&		&	\\
HD163917 	&	 2.789 	&	 0.0050 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9IIIa 	&	3.315	&	0.003	&	1.225	&	0.305	&	0.0031	&	2M	&	LvisBand	&	\\
HD164058	&	9.86	&	0.128	&	800nm	&	2003AJ....126.2502M	&	K5III	&	2.230	&	0.003	&	-1.30	&	0.04	&	0.0273	&	T	&		&	\\
HD1671 	&	 0.6 	&	 0.0060 	&	 H 	&	 2016A$\&$A...586A..94L 	&	 F5III 	&	5.153	&	0.003	&	4.068	&	0.035	&	0.0062	&	2M	&	LumC	&	\\
HD16815 	&	 2.248 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0IIIb 	&	4.112	&	0.002	&	 1.706	&	0.010	&	0	&	La	&		&	\\
HD168723 	&	 3.062 	&	 0.048 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K0III-IV 	&	3.240	&	0.003	&	1.049	&	0.316	&	0	&	2M	&	M+LumC	&	\\
HD169414 	&	 2.946 	&	 0.024 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIab 	&	3.842	&	0.002	&	1.310	&	0.181	&	0.0062	&	2M	&	M	&	\\
HD17092 	&	 0.601 	&	 0.039 	&	 K' 	&	 2009ApJ...701..154B 	&	 K2III 	&	7.729	&	0.008	&	4.807	&	0.016	&	0.1984	&	2M	&	SubC	&	\\
HD17361 	&	 1.88 	&	 0.1 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0.5IIIb 	&	4.513	&	0.002	&	2.098	&	0.277	&	0.0031	&	2M	&	Ref	&	\\
HD17506 	&	 5.381 	&	 0.055 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3-Ib-IIa 	&	3.759	&	0.004	&	0.162	&	0.170	&	0.4061	&	2M	&	M+LumC	&	\\
HD175823 	&	 0.988 	&	 0.022 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K5III: 	&	6.229	&	0.004	&	3.573	&	0.319	&	0.0527	&	2M	&	Ref	&	\\
HD176408 	&	 1.125 	&	 0.022 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K1III 	&	5.664	&	0.003	&	2.996	&	0.270	&	0.0372	&	2M	&	Ref	&	\\
HD17652 	&	 1.835 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G9IIIb 	&	4.453	&	0.002	&	2.098	&	0.228	&	0.0031	&	2M	&	M	&	\\
HD176678 	&	 2.463 	&	 0.012 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1III 	&	4.015	&	0.002	&	 1.51	&	0.010	&	0.0031	&	Du	&		&	\\
HD176704 	&	 1.317 	&	 0.012 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	5.627	&	0.004	&	2.874	&	0.261	&	0.0093	&	2M	&	M	&	\\
HD17709 	&	 3.907 	&	 0.021 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K5.5III 	&	4.551	&	0.004	&	 0.72	&	0.07	&	0.0496	&	Du	&	LvisBand	&	\\
HD17709 	&	 4.056 	&	 0.041 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K5.5III 	&	4.551	&	0.004	&	 0.72	&	0.07	&	0.0496	&	Du	&		&	\\
HD177873 	&	 1.958 	&	 0.029 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	4.571	&	0.003	&	2.065	&	0.254	&	0.0155	&	2M	&	M	&	\\
HD17824 	&	 1.391 	&	 0.015 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	4.767	&	0.002	&	 2.668	&	0.010	&	0.0031	&	La	&		&	\\
HD180610 	&	 1.63 	&	 0.028 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2III 	&	4.997	&	0.002	&	2.144	&	0.250	&	0.0155	&	2M	&	LvisBand	&	\\
HD180711 	&	 3.254 	&	 0.053 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G9III 	&	3.069	&	0.002	&	0.883	&	0.197	&	0.0062	&	2M	&	M	&	\\
HD180711 	&	 3.8 	&	 0.3 	&	 550nm 	&	 1983A$\&$A...120..263F 	&	 G9III 	&	3.069	&	0.002	&	0.883	&	0.197	&	0.0062	&	2M	&	M	&	\\
HD180809 	&	 2.373 	&	 0.0080 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K0II 	&	4.335	&	0.002	&	1.514	&	0.216	&	0.0775	&	2M	&	M	&	\\
HD180809 	&	 2.23 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0II 	&	4.335	&	0.002	&	1.514	&	0.216	&	0.0775	&	2M	&	M	&	\\
HD181276 	&	 2.07 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G9III 	&	3.789	&	0.002	&	1.756	&	0.186	&	0.0093	&	2M	&	Ref	&	\\
HD181276 	&	 2.143 	&	 0.0080 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9III 	&	3.789	&	0.002	&	1.756	&	0.186	&	0.0093	&	2M	&	LvisBand	&	\\
HD181475 	&	 2.692	&	 0.047 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K7IIa 	&	6.951	&	0.008	&	 1.816	&	0.010	&	1.3764	&	Du	&		&	\\
HD183589 	&	 2.799	&	 0.013 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K5III 	&	6.084	&	0.004	&	1.636	&	0.236	&	0.6355	&	2M	&	M	&	\\
HD183589 	&	 3.04 	&	 0.5 	&	 K 	&	 2015A$\&$A...575A..50A 	&	 K5III 	&	6.084	&	0.004	&	1.636	&	0.236	&	0.6355	&	2M	&	M	&	\\
HD183912 	&	 4.834 	&	 0.048 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3II 	&	3.073	&	0.001	&	0.393	&	0.214	&	0	&	2M	&	M	&	\\
HD184293 	&	 1.548 	&	 0.022 	&	 K' 	&	 2016AJ....152...66B 	&	 K1III 	&	 5.538	&	0.003	&	2.59	&	0.06	&	0.0341	&	T	&		&	\\
HD185351 	&	 1.12 	&	 0.016 	&	 1.67 	&	 2014ApJ...794...15J 	&	 G8.5IIIbFe-0.5 	&	5.169	&	0.002	&	2.999	&	0.331	&	0.0093	&	2M	&	hK	&	\\
HD185351 	&	 1.133 	&	 0.0090 	&	 0.6-0.8 	&	 2014ApJ...794...15J 	&	 G8.5IIIbFe-0.5 	&	5.169	&	0.002	&	2.999	&	0.331	&	0.0093	&	2M	&	hK	&	\\
HD185758 	&	 1.337 	&	 0.021 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G1II 	&	4.381	&	0.002	&	2.615	&	0.286	&	0.0372	&	2M	&	NVisC	&	\\
HD185958 	&	 1.764 	&	 0.012 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G8IIIaCN0.5 	&	 4.375	&	0.002	&	 2.13	&	0.011	&	0.0434	&	T	&		&	\\
HD185958 	&	 4.4 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 G8IIIaCN0.5 	&	 4.375	&	0.002	&	 2.13	&	0.011	&	0.0434	&	T	&	Ref	&	\\
HD186791 	&	 7.08 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3II 	&	2.710	&	0.002	&	-0.720	&	0.244	&	0.2573	&	2M	&	M	&	\\
HD186791 	&	 7.271 	&	 0.073 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3II 	&	2.710	&	0.002	&	-0.720	&	0.244	&	0.2573	&	2M	&	M	&	\\
HD186791 	&	 7.056 	&	 0.08 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3II 	&	2.710	&	0.002	&	-0.720	&	0.244	&	0.2573	&	2M	&	M	&	\\
HD186815 	&	 0.731 	&	 0.02 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	6.282	&	0.004	&	4.316	&	0.252	&	0.0248	&	2M	&	Ref	&	\\
HD18784 	&	 1.036 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G9.5III: 	&	5.743	&	0.004	&	 3.353	&	0.010	&	0.0062	&	La	&		&	\\
HD188310 	&	 1.658 	&	 0.025 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9.5IIIb 	&	4.710	&	0.002	&	2.171	&	0.219	&	0.0062	&	2M	&	M	&	\\
HD188310 	&	 1.726 	&	 0.0080 	&	 K' 	&	 2009ApJ...701..154B 	&	 G9.5IIIb 	&	4.710	&	0.002	&	2.171	&	0.219	&	0.0062	&	2M	&	M	&	\\
HD188887 	&	 1.595 	&	 0.011 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2IVCNII 	&	5.323	&	0.003	&	2.614	&	0.273	&	0.0155	&	2M	&	LumC	&	\\
HD189276 	&	 2.95 	&	 0.01 	&	 K 	&	 2017A$\&$A...600L...2C 	&	 K4.5IIIa 	&	4.969	&	0.004	&	0.718	&	0.222	&	0.0589	&	2M	&	M	&	\\
HD191584 	&	 1.024 	&	 0.022 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	6.197	&	0.004	&	3.700	&	0.233	&	0.0186	&	2M	&	Bad + NVisC	&	\\
HD192781 	&	 1.859 	&	 0.0020 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K5III 	&	5.801	&	0.004	&	2.128	&	0.246	&	0.0403	&	2M	&	Ref	&	\\
HD193092 	&	 2.741 	&	 0.018 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3IIIaFe-1 	&	5.250	&	0.003	&	1.559	&	0.277	&	0.1798	&	2M	&	M	&	\\
HD193217 	&	 1.822	&	 0.104 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K4+II-III 	&	6.288	&	0.004	&	2.533	&	0.252	&	0.2883	&	2M	&	Ref	&	\\
HD195820 	&	 0.863 	&	 0.04 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K0III 	&	6.205	&	0.003	&	3.898	&	0.219	&	0.0248	&	2M	&	Ref	&	\\
HD196819 	&	 1.208 	&	 0.108 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2.5IIb 	&	7.539	&	0.008	&	3.252	&	0.321	&	0.7254	&	2M	&	Bad + NVisC	&	\\
HD19787 	&	 1.87 	&	 0.12 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G9.5IIIb 	&	4.339	&	0.003	&	2.168	&	0.247	&	0.0031	&	2M	&	Ref	&	\\
HD19787 	&	 5.2 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 G9.5IIIb 	&	4.339	&	0.003	&	2.168	&	0.247	&	0.0031	&	2M	&	Ref	&	\\
HD197989 	&	 4.61 	&	 0.02 	&	 K 	&	 2017A$\&$A...600L...2C 	&	 K0III 	&	2.479	&	0.002	&	-0.007	&	0.203	&	0.0031	&	2M	&	M	&	\\
HD197989 	&	 4.612 	&	 0.046 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K0III 	&	2.479	&	0.002	&	-0.007	&	0.203	&	0.0031	&	2M	&	M	&	\\
HD199098 	&	 1.045 	&	 0.114 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K0II 	&	5.459	&	0.003	&	3.003	&	0.293	&	0.1023	&	2M	&	Bad + NVisC	&	\\
HD199665 	&	 1.111 	&	 0.027 	&	 K' 	&	 2009ApJ...701..154B 	&	 G6III 	&	5.510	&	0.003	&	3.365	&	0.203	&	0.0186	&	2M	&	SubC	&	\\
HD200205 	&	 2.032 	&	 0.043 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K4III 	&	5.532	&	0.003	&	2.147	&	0.231	&	0.0558	&	2M	&	Ref	&	\\
HD20123 	&	 1.618 	&	 0.137 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G5Ib-IIa 	&	5.046	&	0.003	&	2.342	&	0.250	&	0.4805	&	2M	&	LumC	&	\\
HD204381 	&	 1.524 	&	 0.017 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G7IIIbFe-1 	&	4.500	&	0.003	&	 2.46	&	0.09	&	0.0031	&	Du	&		&	\\
HD205435 	&	 1.82 	&	 0.09 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8IIIFe-0.5 	&	3.986	&	0.002	&	1.901	&	0.317	&	0.0093	&	2M	&	Ref	&	\\
HD20644 	&	 3.674 	&	 0.025 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3IIIaBa0.5 	&	4.459	&	0.004	&	0.876	&	0.172	&	0.2418	&	2M	&	LvisBand	&	\\
HD206778 	&	 7.459 	&	 0.251 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K2Ib-II 	&	2.368	&	0.004	&	-0.860	&	0.219	&	0.0837	&	2M	&	LumC	&	\\
HD206952 	&	 1.819 	&	 0.015 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K0.5III 	&	4.532	&	0.002	&	1.722	&	0.203	&	0.0124	&	2M	&	LvisBand	&	\\
HD207119 	&	 2.315 	&	 0.018 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3IIBa0.5 	&	6.402	&	0.004	&	1.766	&	0.217	&	1.0633	&	2M	&	Bad + NVisC	&	\\
HD207991 	&	 1.191 	&	 0.026 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K4-III 	&	6.868	&	0.007	&	2.923	&	0.270	&	0.1798	&	2M	&	Ref	&	\\
HD210702 	&	 0.831 	&	 0.011 	&	 R 	&	 2018MNRAS.477.4403W 	&	 K0III 	&	5.927	&	0.003	&	3.983	&	0.293	&	0.0093	&	2M	&	SubC	&	\\
HD210702 	&	 0.875 	&	 0.017 	&	 K' 	&	 2009ApJ...701..154B 	&	 K0III 	&	5.927	&	0.003	&	3.983	&	0.293	&	0.0093	&	2M	&	SubC	&	\\
HD211388 	&	 3.371 	&	 0.049 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3-II-III 	&	4.119	&	0.004	&	 0.94	&	0.03	&	0.1116	&	Du	&		&	\\
HD212496 	&	 1.92 	&	 0.01 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G9IIIbCa1 	&	4.426	&	0.002	&	1.879	&	0.217	&	0.0124	&	2M	&	M	&	\\
HD212496 	&	 1.957 	&	 0.037 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9IIIbCa1 	&	4.426	&	0.002	&	1.879	&	0.217	&	0.0124	&	2M	&	M	&	\\
HD213179 	&	 1.447 	&	 0.037 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2II 	&	5.769	&	0.004	&	2.982	&	0.247	&	0.1271	&	2M	&	Bad + NVisC	&	\\
HD21465 	&	 1.884 	&	 0.127 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K4III 	&	7.084	&	0.010	&	1.983	&	0.217	&	1.0261	&	2M	&	Ref	&	\\
HD214868 	&	 2.63 	&	 0.05 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K2.5III 	&	4.499	&	0.001	&	 1.46	&	0.03	&	0.0868	&	Du	&		&	\\
HD214868 	&	 2.731 	&	 0.02 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2.5III 	&	4.499	&	0.001	&	 1.46	&	0.03	&	0.0868	&	Du	&	Ref	&	\\
HD215665 	&	 2.26 	&	 0.1 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8IIIaCN0.5 	&	3.950	&	0.002	&	 1.65	&	0.09	&	0.0496	&	Du	&		&	\\
HD215665 	&	 2.387 	&	 0.048 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8IIIaCN0.5 	&	3.950	&	0.002	&	 1.65	&	0.09	&	0.0496	&	Du	&	LvisBand	&	\\
HD215665 	&	 4.8 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 G8IIIaCN0.5 	&	3.950	&	0.002	&	 1.65	&	0.09	&	0.0496	&	Du	&	Ref	&	\\
HD216131 	&	 2.496 	&	 0.04 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G8+III 	&	3.502	&	0.002	&	 1.37	&	0.03	&	0.0062	&	Du	&		&	\\
HD216131 	&	 2.5 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8+III 	&	3.502	&	0.002	&	 1.37	&	0.03	&	0.0062	&	Du	&		&	\\
HD216174 	&	 1.598 	&	 0.012 	&	 K' 	&	 2016AJ....152...66B 	&	 K1III 	&	5.432	&	0.003	&	2.625	&	0.307	&	0.0589	&	2M	&	Bad	&	\\
HD217673 	&	 1.118 	&	 0.053 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K1.5II 	&	6.212	&	0.004	&	2.338	&	0.236	&	0.4619	&	2M	&	Bad + NVisC	&	\\
HD218029 	&	 1.862 	&	 0.044 	&	 K' 	&	 2016AJ....152...66B 	&	 K3III 	&	5.225	&	0.004	&	2.325	&	0.252	&	0.0341	&	2M	&	Bad	&	\\
HD219449 	&	 2.22 	&	 0.031 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1-IIIFe-0.5 	&	4.234	&	0.003	&	 1.746	&	0.010	&	0.0031	&	La	&		&	\\
HD219615 	&	 2.34 	&	 0.04 	&	 K 	&	 2015A$\&$A...573A.138B 	&	 G9III:Fe-2 	&	3.696	&	0.008	&	1.393	&	0.254	&	0.0031	&	2M	&	Fit Pb	&	\\
HD219615 	&	 2.482 	&	 0.012 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G9III:Fe-2 	&	3.696	&	0.008	&	1.393	&	0.254	&	0.0031	&	2M	&	LvisBand	&	\\
HD219784 	&	 2.117 	&	 0.025 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	4.403	&	0.003	&	1.718	&	0.241	&	0.0031	&	2M	&	M	&	\\
HD220369 	&	 2.189 	&	 0.03 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3II 	&	5.534	&	0.004	&	1.588	&	0.202	&	0.6696	&	2M	&	Bad + NVisC	&	\\
HD220572 	&	 1.092 	&	 0.013 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.592	&	0.002	&	 3.224	&	0.010	&	0.0093	&	La	&		&	\\
HD221345 	&	 1.336 	&	 0.0080 	&	 K' 	&	 2009ApJ...701..154B 	&	 G8III 	&	5.225	&	0.004	&	2.331	&	0.239	&	0.0248	&	2M	&	SubC	&	\\
HD221345 	&	 1.489 	&	 0.029 	&	 H 	&	 2016A$\&$A...586A..94L 	&	 G8III 	&	5.225	&	0.004	&	2.331	&	0.239	&	0.0248	&	2M	&	SubC	&	\\
HD22135 	&	 1.532 	&	 0.159 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K5III 	&	 7.23	&	0.008	&	 2.89	&	0.11	&	0.8215	&	T	&		&	\\
HD223173 	&	 2.325 	&	 0.029 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3-IIb 	&	5.526	&	0.003	&	1.815	&	0.222	&	0.5797	&	2M	&	Bad + NVisC	&	\\
HD23319 	&	 1.982 	&	 0.053 	&	 K 	&	 2012A$\&$A...539A..58C 	&	 K1.5IIIbCN0.5 	&	4.584	&	0.002	&	1.967	&	0.284	&	0	&	2M	&	M	&	\\
HD23319 	&	 2.033 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1.5IIIbCN0.5 	&	4.584	&	0.002	&	1.967	&	0.284	&	0	&	2M	&	M	&	\\
HD223332 	&	 1.153 	&	 0.022 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K5II 	&	7.020	&	0.008	&	3.584	&	0.312	&	0.3286	&	2M	&	Bad + NVisC	&	\\
HD23526 	&	 0.915 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G9III 	&	5.914	&	0.004	&	 3.634	&	0.010	&	0.0217	&	La	&		&	\\
HD23940 	&	 1.093 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G6III 	&	5.520	&	0.002	&	 3.229	&	0.010	&	0.0031	&	La	&		&	\\
HD25604 	&	 1.69 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0III-IIIb 	&	4.342	&	0.003	&	2.032	&	0.244	&	0.0031	&	2M	&	M	&	\\
HD26464 	&	 1.089 	&	 0.012 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.679	&	0.004	&	3.480	&	0.222	&	0.0031	&	2M	&	M	&	\\
HD27256 	&	 2.618 	&	 0.077 	&	 K 	&	 2012A$\&$A...539A..58C 	&	 G8IIIa: 	&	3.331	&	0.002	&	1.439	&	0.312	&	0.0031	&	2M	&	M	&	\\
HD2774 	&	 1.303 	&	 0.023 	&	 K' 	&	 2016AJ....152...66B 	&	 K2III 	&	5.594	&	0.002	&	2.996	&	0.275	&	0.0403	&	2M	&	Bad	&	\\
HD29139 	&	 12.21 	&	 0.196 	&	 800nm 	&	 1991AJ....101.2207M 	&	 K5+III 	&	0.944	&	0.009	&	-3.043	&	0.140	&	0	&	2M	&	M	&	\\
HD29139 	&	 20.21 	&	 0.29 	&	 2.2 	&	 1987A$\&$A...188..114D 	&	 K5+III 	&	0.944	&	0.009	&	-3.043	&	0.140	&	0	&	2M	&	M	&	\\
HD29139 	&	 20.7 	&	 0.4 	&	 2.2 	&	 1983ApJ...268..309D 	&	 K5+III 	&	0.944	&	0.009	&	-3.043	&	0.140	&	0	&	2M	&	M	&	\\
HD29139 	&	 21.099 	&	 0.211 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K5+III 	&	0.944	&	0.009	&	-3.043	&	0.140	&	0	&	2M	&	M	&	\\
HD30504 	&	 2.803 	&	 0.013 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3+III 	&	4.873	&	0.003	&	1.307	&	0.192	&	0.1302	&	2M	&	Ref	&	\\
HD30814 	&	 1.31 	&	 0.01 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.026	&	0.002	&	 2.791	&	0.010	&	0.0031	&	La	&		&	\\
HD31398 	&	 7.5 	&	 0.075 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3II-III 	&	2.677	&	0.003	&	-0.843	&	0.158	&	0.3069	&	2M	&	M	&	\\
HD3147 	&	 2.010 	&	 0.037 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2Ib-II 	&	6.955	&	0.007	&	2.233	&	0.296	&	1.7546	&	2M	&	LumC	&	\\
HD31579 	&	 1.593 	&	 0.0080 	&	 K' 	&	 2016AJ....152...66B 	&	 K3III 	&	6.089	&	0.004	&	2.516	&	0.239	&	0.248	&	2M	&	Bad	&	\\
HD31767 	&	 2.781 	&	 0.056 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K2-IIb 	&	4.461	&	0.003	&	 1.41	&	0.05	&	0.0868	&	T	&	Bad + NVisC	&	\\
HD31767 	&	 2.663 	&	 0.053 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2-IIb 	&	4.461	&	0.003	&	 1.41	&	0.05	&	0.0868	&	T	&	Bad + NVisC	&	\\
HD32518 	&	 0.851 	&	 0.022 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K1III 	&	6.423	&	0.004	&	3.911	&	0.035	&	0.0186	&	2M	&	Ref	&	\\
HD3489 	&	 1.415 	&	 0.057 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K3Ib-II 	&	6.777	&	0.004	&	2.947	&	0.331	&	1.7701	&	2M	&	LumC	&	\\
HD35369 	&	 2.012 	&	 0.016 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8+III 	&	4.131	&	0.003	&	2.066	&	0.280	&	0.0031	&	2M	&	M	&	\\
HD3546 	&	 1.77 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G7IIIFe-3CH1 	&	 4.38 	&	0.003	&	2.20	&	0.04	&	0.0062	&	T	&	 	&	\\
HD3546 	&	 3.7 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 G7IIIFe-3CH1 	&	 4.38 	&	0.003	&	2.20	&	0.04	&	0.0062	&	T	&	Ref	&	\\
HD360 	&	 0.906 	&	 0.015 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1II 	&	5.980	&	0.004	&	 3.653	&	0.010	&	0.0093	&	La	&		&	\\
HD36848 	&	 1.386 	&	 0.098 	&	 K 	&	 2012A$\&$A...539A..58C 	&	 K2/3III 	&	 5.448	&	0.002	&	 2.804	&	0.010	&	0	&	Du	&		&	\\
HD36874 	&	 1.118 	&	 0.011 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.754	&	0.003	&	 3.242	&	0.010	&	0.0031	&	La	&		&	\\
HD3712 	&	 5.4 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3712 	&	 5.4 	&	 0.6 	&	 550nm 	&	 1981A$\&$A...103...28B 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3712 	&	 5.6 	&	 0.05 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3712 	&	 5.608 	&	 0.056 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3712 	&	 5.64 	&	 0.053 	&	 800nm 	&	 1991AJ....101.2207M 	&	 K0-IIIa 	&	2.240	&	0.002	&	-0.303	&	0.170	&	0.3937	&	2M	&	M	&	\\
HD3750 	&	 1.003 	&	 0.02 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1IIICNII 	&	5.994	&	0.004	&	 3.485	&	0.010	&	0.0062	&	La	&		&	\\
HD38247 	&	 1.125 	&	 0.429 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G7Ib-II 	&	6.636	&	0.008	&	2.986	&	0.246	&	0.651	&	2M	&	LumC	&	\\
HD39523 	&	 1.939 	&	 0.016 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	4.493	&	0.002	&	 2.036	&	0.010	&	0.0031	&	La	&		&	\\
HD39640 	&	 1.251 	&	 0.017 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.157	&	0.003	&	 2.921	&	0.010	&	0.0031	&	La	&		&	\\
HD39910 	&	 1.09 	&	 0.0080 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.861	&	0.004	&	 3.315	&	0.010	&	0.0031	&	La	&		&	\\
HD40020 	&	 1.012 	&	 0.023 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	5.880	&	0.004	&	 3.419	&	0.010	&	0.0062	&	La	&		&	\\
HD4128 	&	 5.51 	&	 0.0025 	&	 2.3 	&	 2013MNRAS.434..437C 	&	 G9.5IIICH-1 	&	2.036	&	0.004	&	-0.273	&	0.370	&	0	&	2M	&	Bad + NVisC	&	\\
HD4211 	&	 1.1 	&	 0.011 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.899	&	0.004	&	 3.295	&	0.010	&	0.0031	&	La	&		&	\\
HD43232 	&	 3.097 	&	 0.034 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1III: 	&	3.973	&	0.003	&	1.087	&	0.246	&	0.0124	&	2M	&	M	&	\\
HD43899 	&	 1.264 	&	 0.017 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	5.528	&	0.003	&	2.956	&	0.238	&	0.0031	&	2M	&	M	&	\\
HD44033 	&	 2.453	&	 0.026 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K5III 	&	 5.673 	&	0.007	&	 1.76	&	0.04	&	0.0279	&	T	&	LumC	&	\\
HD45415 	&	 1.08 	&	 0.061 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.543	&	0.004	&	3.201	&	0.296	&	0.0031	&	2M	&	M	&	\\
HD46116 	&	 1.145 	&	 0.031 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.372	&	0.004	&	 3.103	&	0.010	&	0.0062	&	La	&		&	\\
HD53629 	&	 1.065 	&	 0.024 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2IIICNIab/b 	&	6.074	&	0.002	&	3.592	&	0.230	&	0.0062	&	2M	&	LumC	&	\\
HD5395 	&	 1.63 	&	 0.1 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8.5IIIbFe-0.5 	&	4.622	&	0.002	&	2.467	&	0.280	&	0.0093	&	2M	&	M	&	\\
HD54131 	&	 1.061 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.479	&	0.003	&	2.801	&	0.326	&	0.0062	&	2M	&	M	&	\\
HD56160 	&	 1.411 	&	 0.012 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K5III 	&	5.579	&	0.002	&	2.865	&	0.277	&	0.0031	&	2M	&	M	&	\\
HD5722 	&	 0.995 	&	 0.019 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8III 	&	5.611	&	0.004	&	 3.381	&	0.010	&	0.0062	&	La	&		&	\\
HD59686 	&	 1.106 	&	 0.011 	&	 2.15 	&	 2008ApJ...680..728B 	&	 K2III 	&	5.439	&	0.003	&	2.921	&	0.300	&	0.0062	&	2M	&	SubC	&	\\
HD60060 	&	 0.948 	&	 0.01 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.864	&	0.004	&	 3.545	&	0.010	&	0.0062	&	La	&		&	\\
HD60294 	&	 1.044 	&	 0.01 	&	 K' 	&	 2010ApJ...710.1365B 	&	 K2III 	&	5.929	&	0.004	&	3.548	&	0.222	&	0.0093	&	2M	&	Ref	&	\\
HD60341 	&	 1.19 	&	 0.022 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.625	&	0.004	&	 3.126	&	0.010	&	0.0031	&	La	&		&	\\
HD62412 	&	 0.95 	&	 0.014 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.624	&	0.002	&	3.542	&	0.209	&	0.0031	&	2M	&	M	&	\\
HD62713 	&	 1.446 	&	 0.012 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	5.118	&	0.003	&	 2.654	&	0.010	&	0.0031	&	La	&		&	\\
HD6497 	&	 0.731 	&	 0.044 	&	 K' 	&	 2016AJ....152...66B 	&	 K2III-IV 	&	6.403	&	0.003	&	3.881	&	0.342	&	0.0248	&	2M	&	LumC	&	\\
HD66141 	&	 2.747 	&	 0.039 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIbFe-0.5: 	&	4.383	&	0.004	&	1.447	&	0.307	&	0.0031	&	2M	&	M	&	\\
HD68312 	&	 1.02 	&	 0.023 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G7III-IIIb 	&	5.342	&	0.004	&	3.154	&	0.256	&	0.0062	&	2M	&	M	&	\\
HD69267 	&	 5.03 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K4IIIBa0.5: 	&	3.523	&	0.004	&	 0.14	&	0.02	&	0.0093	&	Du	&		&	\\
HD69267 	&	 5.167 	&	 0.035 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K4IIIBa0.5: 	&	3.523	&	0.004	&	 0.14	&	0.02	&	0.0093	&	Du	&	LvisBand	&	\\
HD69267 	&	 5.238 	&	 0.069 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K4IIIBa0.5: 	&	3.523	&	0.004	&	 0.14	&	0.02	&	0.0093	&	Du	&	SubC	&	\\
HD70272 	&	 4.228 	&	 0.024 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K4+III 	&	4.244	&	0.004	&	 0.55	&	0.03	&	0.0155	&	Du	&		&	\\
HD70272 	&	 5.9 	&	 0.3 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K4+III 	&	4.244	&	0.004	&	 0.55	&	0.03	&	0.0155	&	Du	&	Ref	&	\\
HD7087 	&	 1.69 	&	 0.08 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G8.5III 	&	4.655	&	0.003	&	2.480	&	0.252	&	0.0341	&	2M	&	Ref	&	\\
HD74622 	&	 1.02 	&	 0.015 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K2III 	&	6.244	&	0.004	&	3.545	&	0.186	&	0.0093	&	2M	&	Bad + NVisC	&	\\
HD75916 	&	 1.013 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K1III 	&	6.107	&	0.004	&	3.621	&	0.197	&	0.0062	&	2M	&	M	&	\\
HD76294 	&	 3.196 	&	 0.017 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G8.5III 	&	3.112	&	0.003	&	 0.89	&	0.04	&	0.0031	&	T	&		&	\\
HD77912 	&	 1.525 	&	 0.013 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G7IIa 	&	4.552	&	0.002	&	2.400	&	0.282	&	0.031	&	2M	&	Bad + NVisC	&	\\
HD80493 	&	 7.538 	&	 0.075 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K6III 	&	3.131	&	0.004	&	 -0.64	&	0.03	&	0.0062	&	Du	&		&	\\
HD81797 	&	 9.36 	&	 0.0060 	&	 2.3 	&	 2013MNRAS.434..437C 	&	 K3IIIa 	&	1.988	&	0.004	&	-1.126	&	0.208	&	0.0031	&	2M	&	M	&	\\
HD81797 	&	 9.727 	&	 0.097 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3IIIa 	&	1.988	&	0.004	&	-1.126	&	0.208	&	0.0031	&	2M	&	M	&	\\
HD82308 	&	 4.143 	&	 0.025 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K4.5III 	&	4.304	&	0.004	&	 0.62	&	0.09	&	0.0155	&	Du	&		&	\\
HD83618 	&	 3.462 	&	 0.033 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2.5III 	&	3.898	&	0.002	&	 0.9	&	0.09	&	0.0062	&	Du	&		&	\\
HD84441 	&	 2.643 	&	 0.015 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 G1IIIa 	&	 2.963	&	0.003	&	 1.15	&	0.04	&	0.0124	&	T	&		&	\\
HD84441 	&	 2.575 	&	 0.078 	&	 800nm 	&	 2003AJ....126.2502M 	&	 G1IIIa 	&	 2.963	&	0.003	&	 1.15	&	0.04	&	0.0124	&	T	&	LvisBand	&	\\
HD84441 	&	 2.587 	&	 0.025 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 G1IIIa 	&	 2.963	&	0.003	&	 1.15	&	0.04	&	0.0124	&	T	&	LvisBand	&	\\
HD8512 	&	 2.764 	&	 0.016 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K0IIIb 	&	3.608	&	0.002	&	1.289	&	0.300	&	0	&	2M	&	M	&	\\
HD85503 	&	 2.887 	&	 0.016 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K2IIIbCN1Ca1 	&	3.874	&	0.002	&	 1.22	&	0.09	&	0.0031	&	Du	&		&	\\
HD8651 	&	 1.228 	&	 0.013 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 K0III 	&	5.415	&	0.002	&	 3.019	&	0.010	&	0.0031	&	La	&		&	\\
HD8701 	&	 1.488 	&	 0.064 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K2.5II 	&	6.987	&	0.004	&	2.688	&	0.239	&	0.4216	&	2M	&	Bad + NVisC	&	\\
HD87837 	&	 3.33 	&	 0.04 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3.5IIIbFe-1: 	&	4.369	&	0.004	&	 1.04	&	0.010	&	0.0124	&	Du	&		&	\\
HD9362 	&	 2.301 	&	 0.021 	&	 H 	&	 2018A$\&$A...616A..68G 	&	 G8.5IIIb 	&	3.937	&	0.002	&	 1.638	&	0.010	&	0.0031	&	La	&		&	\\
HD9408 	&	 1.64 	&	 0.09 	&	 740nm 	&	 1999AJ....118.3032N 	&	 G9IIIb 	&	4.681	&	0.002	&	 2.33	&	0.08	&	0.0062	&	T	&		&	\\
HD94264 	&	 2.462 	&	 0.054 	&	 700 nm 	&	 2016ApJS..227....4H 	&	 K0+III-IV 	&	3.788	&	0.002	&	1.529	&	0.09	&	0.0031	&	2M	&	LumC	&	\\
HD94264 	&	 2.54 	&	 0.03 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0+III-IV 	&	3.788	&	0.002	&	1.529	&	0.09	&	0.0031	&	2M	&	LumC	&	\\
HD94264 	&	 2.626 	&	 0.0090 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K0+III-IV 	&	3.788	&	0.002	&	1.529	&	0.09	&	0.0031	&	2M	&	LumC	&	\\
HD96833 	&	 4.12 	&	 0.041 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K1III 	&	2.992	&	0.002	&	0.39	&	0.04	&	0.0062	&	T	&		&	\\
HD96833 	&	 4.131 	&	 0.0070 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K1III 	&	2.992	&	0.003	&	0.39	&	0.04	&	0.0062	&	T	&		&	\\
HD98262 	&	 4.561 	&	 0.016 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3-III: 	&	3.492	&	0.002	&	 0.31	&	0.09	&	0.0062	&	Du	&		&	\\
HD98262 	&	 4.759 	&	 0.048 	&	 800nm 	&	 2003AJ....126.2502M 	&	 K3-III: 	&	3.492	&	0.002	&	 0.31	&	0.09	&	0.0062	&	Du	&	LvisBand	&	\\
HD9900 	&	 1.618 	&	 0.107 	&	 H or K 	&	 2009MNRAS.394.1925V 	&	 K0II_CN+2 	&	5.540	&	0.004	&	2.391	&	0.233	&	0.3844	&	2M	&	Bad + NVisC	&	\\
HD9927 	&	 3.649 	&	 0.0070 	&	 550..850nm 	&	 2018AJ....155...30B 	&	 K3-IIICN0.5 	&	3.584	&	0.002	&	 0.74	&	0.03	&	0.0031	&	Du	&		&	\\
HD9927 	&	 3.76 	&	 0.06 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3-IIICN0.5 	&	3.584	&	0.002	&	 0.74	&	0.03	&	0.0031	&	Du	&	Ref	&	\\
HD9927 	&	 4.9 	&	 0.4 	&	 674nm 	&	 1989ApJ...340.1103H 	&	 K3-IIICN0.5 	&	3.584	&	0.002	&	 0.74	&	0.03	&	0.0031	&	Du	&	Ref	&	\\
HD99998 	&	 3.21 	&	 0.02 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K3+IIIFe-0.5 	&	4.758	&	0.004	&	 1.16	&	0.010	&	0.0372	&	Du	&		&	\\
HR4518 	&	 3.23 	&	 0.01 	&	 740nm 	&	 1999AJ....118.3032N 	&	 K0.5IIIb: 	&	4.758	&	0.004	&	 1.16	&	0.05	&	0.0093	&	Du	&	Ref	&	\\
\end{longtable}
\end{landscape}
}
